Selection Hyper-heuristics Can Automatically Adjust the Learning Period to Optimally Solve Pseudo-Boolean Problems

The Random Gradient hyper-heuristic was recently shown to be able to learn the optimal neighbourhood size when optimizing the LeadingOnes benchmark via the Randomised Local Search (RLS) meta-heuristic. However, for this to happen, a learning period of a certain length $\tau$ had to be used, differently from classic hyper-heuristics, which change their behaviour based on the success of only the previous iteration. In this paper, we show how to automatically set this new parameter value, relieving the user from the non-trivial task of controlling this novel algorithm parameter. We prove that the resulting hyper-heuristic selects the optimal neighbourhood size in a $1-o(1)$ fraction of the iterations and, consequently, optimises the LeadingOnes benchmark in the best possible time (apart from lower-order terms) achievable with these neighborhood sizes.

==> Experiments2/fig1a.tsv <==
# H={RLS1, RLS2}; n vs average runtime (100 runs) / n^2
# col 0: n
# col 1: ARG, sigma = sqrt(n)/ln n
# col 2: ARG, sigma = c^* ln^4 n
# col 3: ARG, sigma = c^* sqrt(n)/ln n
# col 4: ARG, sigma = c^* sqrt(n / ln n)
# col 5: ARG, sigma = c^* sqrt(n)
# col 6: GRG, tau = 0.4 n ln n
# col 7: GRG, tau = 0.5 n ln n
# col 8: GRG, tau = 0.6 n ln n
1000	0.48233775	0.48961851	0.48641904	0.48000545	0.48347552	0.47477174	0.47052177	0.47842773
1096	0.48119763639512	0.48019780788801	0.49032058347541	0.48544137773723	0.48093700883105	0.47271963576909	0.47647736959881	0.47502581550695
1202	0.47192273138779	0.4828969396541	0.48602647833201	0.48783090301522	0.486268386577	0.47218499533501	0.46895712498027	0.46886253775599
1318	0.47563899295617	0.48154465657029	0.47924154522072	0.47969467925145	0.47799202590028	0.47423165531073	0.46879591785042	0.47060116030865
1445	0.47740688449611	0.47785910130386	0.47580777529005	0.47949108846877	0.47663848373463	0.47403265286575	0.47018631481903	0.46917394188288
1585	0.47761953646668	0.47300087372747	0.47935462786972	0.47874345649773	0.4739544387943	0.47498911920708	0.46462556498721	0.46090327100479
1738	0.47057431792691	0.47155436390386	0.47422182488238	0.4765711914413	0.47902921363789	0.47092054873067	0.46306777958608	0.46402333078642
1905	0.47109564139128	0.47077783151122	0.47942593120742	0.47214446304448	0.47042681160918	0.47571549107543	0.46418807530948	0.46376388423888
2089	0.46947419763098	0.46931212320296	0.47216815336483	0.47414994451091	0.46771755263214	0.46824112306341	0.45984432807102	0.46184458197112
2291	0.46885193632457	0.4712054723844	0.47158928690846	0.47319104171124	0.47242370035443	0.46999851581759	0.45865184795952	0.46049803750695
2512	0.46728430920118	0.46487588080399	0.47149590088594	0.46977302261248	0.46875992845805	0.46459740379934	0.46429960710881	0.46023001535306
2754	0.46920922442513	0.46651542959366	0.46643422072021	0.4685146843912	0.46515921385096	0.46757076522747	0.45855290963853	0.46415801482916
3020	0.46349935090566	0.46763202381474	0.466072387176	0.46723018727249	0.46575696131749	0.46508886013771	0.45768976799263	0.46259487522477
3311	0.46681735310057	0.46458369961253	0.46735671189662	0.46522352251781	0.46300715579645	0.46246183041601	0.46012812786169	0.46076057303657
3631	0.46539922714839	0.46194839246881	0.46793392086155	0.46487063530247	0.46065007549589	0.46652916708162	0.46106592979257	0.45310672859653
3981	0.46290489407706	0.46125089591283	0.46073862401292	0.46435070415168	0.46183985145215	0.46559745957326	0.45507135280424	0.45691382345468
4365	0.45921424115865	0.46116299734035	0.46115295179687	0.46193940920763	0.4627638370932	0.46170782793989	0.45289547989907	0.45523868741381
4786	0.46282403720002	0.45989573555968	0.46189058524751	0.45771238816586	0.45963397604694	0.46363764001041	0.4534085063012	0.45440350512159
5248	0.45970630761486	0.45801323086786	0.4646043828979	0.45960154826694	0.46032801040931	0.46381974855113	0.45388036325104	0.45631248024799
5754	0.45644840469443	0.45740306753707	0.46000541733734	0.45892925252222	0.45708077190775	0.46262828481953	0.45750592355151	0.45208043151194
6310	0.45701521520189	0.45671502658472	0.4582098075904	0.4545717511258	0.45611705365418	0.464111950191	0.45267342205791	0.44925974593192
6918	0.45718527180123	0.45692550641342	0.45993266347845	0.45872166692117	0.45648146302438	0.45828519811769	0.45230056363392	0.45482186445255
7586	0.4550232550922	0.45436440390804	0.45618770639075	0.45573441446421	0.45610030469493	0.46023943064253	0.45154144646267	0.44703880901926
8318	0.45336724743039	0.4532783477646	0.45473756279961	0.45363390090038	0.45452065385305	0.45834049351456	0.44859254324422	0.45064382850114
9120	0.45498107795187	0.45241496830756	0.45428678078832	0.45264542383233	0.45162883014485	0.45956201343202	0.44745641615689	0.44720248525989
10000	0.450981626	0.4540484645	0.4550076183	0.4531898521	0.4530550506	0.4566998786	0.452809863	0.4505229206
10965	0.45274509063681	0.45282106707305	0.45220913493978	0.45090298872028	0.44981131740112	0.45822981675517	0.44823137758099	0.45252354719001
12023	0.44979514374321	0.44894516567054	0.45403056358841	0.45027582312309	0.45122349080451	0.45719250501664	0.44760325030356	0.44812707441459
13183	0.44904742383558	0.4496969318791	0.45013173286064	0.44916621630418	0.44892047860871	0.45694765184963	0.44809491073524	0.45024276470754
14454	0.44968677005492	0.45049661791896	0.44994170677855	0.44770471240512	0.44762701119706	0.45592002705979	0.44745514539294	0.44772851608522
15849	0.44810453958463	0.44758335290312	0.44922673493923	0.44917846314762	0.44694220486203	0.45652202363095	0.44774828589364	0.44635729602216
17378	0.44743035964808	0.44759059179956	0.44744928629321	0.44743398712675	0.44773389843253	0.45695040155051	0.44462110394559	0.44600752196848
19055	0.44686717865208	0.44687573114355	0.44633650120379	0.44616813322151	0.44782367466299	0.45394362634755	0.44553906470663	0.44442338307105
20893	0.44581509741664	0.44642589854409	0.4458418591189	0.44625419947417	0.44649829510023	0.45299936369783	0.44677462554309	0.44604710740899
22909	0.44537133395829	0.44548688330174	0.44645520190862	0.44531612018202	0.44470058349142	0.45408073840905	0.44389923814991	0.44511163433246
25119	0.4440233653461	0.44495226179732	0.44511237160426	0.44385300026573	0.44458585818157	0.45196215293439	0.44589719529252	0.44309606702052
27542	0.44323222585999	0.4442283883821	0.44447810153532	0.44374026649463	0.44458093643117	0.45183490005172	0.44405567710634	0.44386254268149
30200	0.44307273235823	0.44317291673611	0.44391404405509	0.44311611502785	0.44325590397351	0.45052548394807	0.44614552753169	0.44403427858427
33113	0.44295575872301	0.44299418137977	0.44451668635409	0.44282366821582	0.4428927409555	0.45230130424024	0.44348330558186	0.44120081946298
36308	0.44134063779172	0.44218631309294	0.44243812067593	0.44262239826003	0.44279706050607	0.45001977234779	0.4428333671721	0.44318061556582
39811	0.44141425225348	0.44191789772776	0.44237858189559	0.44108551764438	0.44287341475617	0.45091889263934	0.44196680711706	0.44020212252031
43652	0.44037764282532	0.44044846396156	0.44170649817477	0.44032236839862	0.4421088009641	0.45061593133757	0.44304606288187	0.43988615235912
47863	0.44055667311048	0.44035821942642	0.44105571048161	0.44044699554066	0.4414814003878	0.44948195856867	0.44211675853246	0.44094122709761
52481	0.43954498412974	0.44037772222022	0.43984906623188	0.43922563960474	0.44134468375462	0.44995314145819	0.44352603071869	0.43960126596628
57544	0.43883892289089	0.43918860513237	0.43949209559458	0.43923643654574	0.44017053274077	0.44999218463241	0.44025984290113	0.43675207962648
63096	0.43871242672527	0.4383963332106	0.43916521127182	0.43863494537443	0.43994334713157	0.44909597846961	0.441001533545	0.43999291295546
69183	0.43727037763193	0.43865052592122	0.43822270889504	0.43776164149257	0.44005570636127	0.44697374358032	0.44089932616039	0.4406228692315
75858	0.43734366597102	0.43764465758873	0.43823344029888	0.43751945404325	0.43976830379519	0.44712355376995	0.44064594788856	0.43855704262879
83176	0.43696001431534	0.43705402023942	0.43726459695272	0.43806381897662	0.4383672974947	0.44790745072701	0.43981460703059	0.43762925752479
91201	0.43679003987885	0.4370095226351	0.43722847682804	0.43694166615848	0.43840754182729	0.44665932392932	0.43937354283607	0.4395897053899
100000	0.436002788226	0.43703259467	0.43584920173	0.436475243823	0.438461661896	0.446589166225	0.439662184806	0.438870777954
109648	0.43580499288489	0.43588769168392	0.43656284495293	0.43647777819428	0.43805303036186	0.44579495253109	0.44068426111555	0.43655649207111
120226	0.43595055818288	0.43582388059625	0.43566627406279	0.43579379509999	0.43784190384807	0.44611912788977	0.43849608719475	0.43599232457438
131826	0.43505020642057	0.43557968193923	0.43496387925338	0.43521588146378	0.4374830310588	0.44547902128437	0.43856536293773	0.43562430569473
144544	0.43490136533611	0.43508110365819	0.43481751539649	0.43505866051792	0.4374299350856	0.44517233292135	0.437445982831	0.43736356749272
158489	0.43426198054993	0.43483300638512	0.43448454930234	0.43448283882162	0.43700476656961	0.44494004846426	0.43828070789545	0.43606464344069
173780	0.43375583330809	0.43423392306772	0.43357523149829	0.43450128408136	0.43708830716318	0.44489834452328	0.43710349613803	0.43505872774355
190546	0.43348749807783	0.43370950813706	0.43372941591654	0.4344233903013	0.4365587130413	0.44383691508538	0.43813891246817	0.43536101341724
208930	0.43333173233632	0.43377218513801	0.43339290863811	0.43413188113106	0.43633143644047	0.44386802688156	0.43711456994426	0.43597973237537
229087	0.43262241194951	0.43345122166262	0.43291141111642	0.43337528327978	0.43644200453629	0.44380752378365	0.4363245023653	0.43364691825902
251189	0.43251580033284	0.4325361189992	0.43272031271088	0.43283114590431	0.43585734051771	0.44333834091398	0.43657520760179	0.43481213818081
275423	0.43248598857972	0.43267329385329	0.43214789691361	0.43303516773721	0.43568679562203	0.44318907987765	0.4365486156301	0.43449650311927
301995	0.43195577550703	0.43195675112473	0.43198791743313	0.43260642670906	0.4356180734435	0.44279226152318	0.43618224390643	0.43406340660373
331131	0.43157352741625	0.43183973743302	0.43185834001393	0.4324566740471	0.43522580673897	0.44235638644734	0.4357569639346	0.43342746424619
363078	0.43153293588576	0.43154945578574	0.43144326435175	0.43228236002209	0.43511050490689	0.44240507242467	0.4356018952703	0.43414581861493
398107	0.43145765848648	0.43137449941276	0.4310385879222	0.43210268366312	0.43498531163311	0.44206151935684	0.43554394339651	0.43257797153754
436516	0.43091889945039	0.43105819932364	0.43076688320224	0.43180904936516	0.43496269624596	0.44142676660575	0.43576222900176	0.43291787014987
478630	0.43084779641491	0.43050214780596	0.43065756483654	0.43152482296844	0.43470214294557	0.44136133203676	0.43490390003174	0.43365990392224
524807	0.43056190709788	0.43035185628412	0.4304358941879	0.43147851848779	0.43437403701763	0.44095344046224	0.43479043520056	0.43351386535364
575440	0.43043711600691	0.43004718644607	0.43012193414834	0.43118747467369	0.43444522361426	0.44117406845128	0.43508743964691	0.43221299491665
630957	0.43013976845315	0.42977806908755	0.4299001222143	0.4308364156942	0.43407615723693	0.44100316744669	0.43499037935802	0.43185347222914
691831	0.42981792629354	0.42980733914222	0.42985428864011	0.43061903978434	0.43399328823988	0.43997873638953	0.43428126538707	0.43326377096323
758578	0.42958055837264	0.42966045154081	0.42963392005674	0.43069398830422	0.43402739008693	0.44018145241792	0.43421118334531	0.4315115567803
831764	0.42968408144849	0.42935715792726	0.42935839171859	0.43049150372075	0.43373945692568	0.43977343341555	0.43449587658085	0.43159201832458
912011	0.42927624300947	0.42917619198307	0.42926443116922	0.4302539550852	0.43382627240819	0.43959291089513	0.434376864135	0.43230678429554
1000000	0.42929781333838	0.42913151879961	0.42899105414704	0.4300418391013	0.43379339874283	0.43963183753321	0.43353594177476	0.43206660782371
1096478	0.42913460808797	0.42873189211264	0.42874400394377	0.43004301825105	0.4335583386159	0.43943232826501	0.43363104311926	0.43193144482844
1202264	0.42893313650201	0.42850969884868	0.42854716334403	0.42979221685553	0.43350936686145	0.4390644154122	0.43344267153822	0.43257967328126
1318257	0.42858143065911	0.42831922047186	0.42848992237324	0.4297683289792	0.43335384419175	0.43887740439019	0.43320746288883	0.43095295437086
1445440	0.42866230687131	0.42821358614419	0.42820748357953	0.42950292551592	0.43321661044488	0.4385181687368	0.43311735967862	0.4307524910767
1584893	0.42850241663614	0.42794427985438	0.42805500648408	0.42955535948848	0.43316046858317	0.43823729125863	0.43297688698756	0.43086737740601
1737801	0.42825158650496	0.42785653148487	0.42787816434341	0.4294008149956	0.43323498608582	0.43841888490771	0.43265871917908	0.43081384484501
1905461	0.42808927703239	0.42771007172668	0.42788230158408	0.42924417764062	0.43305578070363	0.43817708107289	0.4326242499133	0.43058602409965
2089296	0.4280574339515	0.42762936941781	0.42758291826993	0.42916399936141	0.43283101461504	0.43783432987797	0.43253594664314	0.43098441719221
2290868	0.42781812921067	0.42742366176737	0.42752047142853	0.42901166428557	0.432759698978	0.43776038167688	0.4324342366461	0.43047977140696
2511886	0.42786401301505	0.42720860268014	0.42747819750852	0.42890619047027	0.43279707531721	0.43772342933583	0.43227662834642	0.4304279966644
2754229	0.42772403082513	0.42718426391824	0.42730574609662	0.42876449370248	0.43253515683055	0.43721593246501	0.43190805799336	0.43019046759509
3019952	0.42754956034969	0.42703312350739	0.42716514454358	0.42863393530234	0.432661289505	0.43704700446293	0.43182155192738	0.42959244570686
3311311	0.4274068162137	0.42688814765395	0.4270481434139	0.42863042068005	0.43249193024609	0.43692564508148	0.4318446968738	0.43013134084749
3630781	0.42726904863454	0.42674060875674	0.42696595742666	0.42850878570664	0.43241258583841	0.4367814903986	0.43175944078744	0.42933356384401
3981072	0.42727344533737	0.42669022665865	0.426867940306	0.42841376868344	0.43245931511856	0.43645685308432	0.43174340045719	0.42963201525351
4365158	0.42710506346053	0.42649949477597	0.42674603448451	0.4283677828174	0.43228747643222	0.4363242954663	0.43163646406544	0.42901273935323
4786301	0.42696930727122	0.42641511160316	0.42663096440068	0.42819174273628	0.4323741965203	0.43616571050941	0.43161891457209	0.42905822241529
5248075	0.42690335001544	0.42622769264201	0.4265960785257	0.42814531500996	0.43218644943867	0.43614812808625	0.43142130423222	0.42933178414484
5754399	0.42683462410467	0.42620078467588	0.42645696899426	0.42804673801111	0.4320910908097	0.43582411455857	0.43135060106099	0.42922211631194
6309573	0.42670519644463	0.42611008699519	0.42636820732705	0.42795887077278	0.43206842723192	0.43580988047873	0.43107009144768	0.42914005942232
6918310	0.42668706934212	0.42595999309988	0.42628830668044	0.42793232266871	0.43207355087939	0.43575239883555	0.43107951454433	0.4293755241712
7585776	0.42657806418452	0.42593608491097	0.42620121018893	0.42780387051287	0.43204105801139	0.43554837895585	0.43090270082401	0.42933310987255
8317638	0.4265491103672	0.42585815968159	0.42612460117583	0.42781699806826	0.43198125142945	0.43538388941533	0.43078245239472	0.42884195591475
10000000	0.42633581156051	0.42565543522344	0.42596166900144	0.42767373358769	0.43183436970039	0.43506318623284	0.43068433116639	0.42895806725927
10964782	0.42626254093111	0.42559388201301	0.42593568720431	0.42761571081373	0.43185956820122	0.43485034032221	0.43046969867523	0.42889038133699
12022644	0.42625750279668	0.42549726564594	0.42588430398382	0.42749129168682	0.43183369491344	0.4346474501083	0.4303557237145	0.42876949166649
13182567	0.42611809672873	0.4254659728874	0.42577490528543	0.42745639486453	0.43175286320014	0.43455182526641	0.43031974946721	0.42912966708524
14454398	0.42610829116689	0.4253906160791	0.42571410475074	0.42741633840196	0.43175038249288	0.4344154432569	0.43035721593824	0.42844004859908
15848932	0.42599330242894	0.42529723615714	0.42566630807027	0.42737868636497	0.43165718921267	0.43432932856081	0.43010204922867	0.42841334741306
17378008	0.42597922041637	0.42521784533432	0.42562863504761	0.42727852293017	0.43167650814742	0.43422285652931	0.42990126900831	0.42839976151066
19054607	0.42592848468299	0.42518580974622	0.42556167176799	0.42725888442861	0.43162746765825	0.43398098017996	0.4298841405486	0.42803129675457
20892961	0.42584889921069	0.42512699200673	0.4255190607098	0.42721040457971	0.43157996738695	0.43389943130433	0.42985024935435	0.42829636471073
22908677	0.4257873450026	0.42503213677128	0.42547971784336	0.42720263729022	0.43153744982696	0.43372976658276	0.42990144090973	0.42811352408812
25118864	0.42573862134312	0.42497189520803	0.42544294678041	0.42713061817813	0.4315463179684	0.43369970450433	0.42979140302634	0.42791477013071
27542287	0.42567871185577	0.42494829793591	0.42535767346931	0.42705413722514	0.43148170694558	0.43359870326582	0.42971496980725	0.42768752073182
30199517	0.42563659329341	0.42490235609171	0.42532283766066	0.42703171580688	0.43145387747832	0.43347186166481	0.4295761441057	0.42774802247569
33113112	0.42558555826196	0.42483243444077	0.42526051338552	0.42698051662872	0.43146445323975	0.43327214862219	0.42941353008708	0.42769302915083
36307805	0.42556668641303	0.42477710790278	0.42522255701239	0.42692416766005	0.43142586133929	0.43325745557297	0.4294075885579	0.42765968609123
39810717	0.42549533572769	0.42472813611573	0.42515861214334	0.42689173251157	0.43137760130129	0.43313942348917	0.42945590955807	0.42766780508427
43651583	0.4254581540069	0.42467739010977	0.42510330051407	0.42684168903682	0.43134836060613	0.43297366068199	0.42927356334132	0.4274659908954
47863009	0.42543039848159	0.42467227793952	0.42509360992027	0.42681224614	0.43133562093961	0.43286250252674	0.4291795372414	0.42735263201309
52480746	0.42536704893268	0.42461566698156	0.42507742961463	0.42677881879171	0.43128724169699	0.43270613459852	0.42921213682425	0.42741747790177
57543994	0.42534384168051	0.42459434007805	0.42503217002113	0.4267309407624	0.4312588674051	0.43267387087369	0.42905245733549	0.42762826651606
63095734	0.42530510058636	0.42454091632363	0.42498807572558	0.42670433125585	0.4312843878141	0.43251306448121	0.42909843687366	0.42737165783287
69183097	0.42526815843255	0.4244863711664	0.42493295173311	0.42668980253697	0.4312211755148	0.43241643069829	0.428898604538	0.42744221330019
75857758	0.42521956538703	0.42446698711604	0.42490761867233	0.42663798442706	0.43122179064726	0.43234908493663	0.42886612756178	0.42727035664539
83176377	0.4252038764593	0.42443591663719	0.4248820194444	0.4266022105392	0.43120140229805	0.43223496240065	0.42880984771191	0.42738054801437
91201084	0.42516399103713	0.42439443707775	0.42485975377502	0.42657837504023	0.43119816597824	0.43211384079333	0.42876659704913	0.42716378317206
100000000	0.42513120032985	0.42436717142681	0.42480395060062	0.42654185418267	0.43118248998425	0.43206649661384	0.42865587179002	0.42717855125075
109647820	0.42509776455033	0.42433733269606	0.4247970606877	0.42650417601063	0.43115441026094	0.43195194947665	0.42860082818491	0.42700833173272
120226443	0.42506088162284	0.42430100331756	0.42475168300622	0.42647399597527	0.43114296772318	0.43185192639554	0.42861642218252	0.42707779633093
131825674	0.4250243600393	0.42425943365899	0.42473432021066	0.42645068623867	0.43110695997795	0.43177047795598	0.42850817341477	0.42699095900477
144543977	0.42501024994415	0.42424549300661	0.42471442906003	0.42642320030322	0.43109453430043	0.43167020503708	0.4284042851407	0.42699590908305
158489319	0.42498081831878	0.42419893969104	0.42467813181475	0.4263900029889	0.43108654300797	0.43157455315112	0.42840196347953	0.42688910860589
173780083	0.4249430426903	0.42419281150867	0.42465668617784	0.42637713539655	0.4310674492835	0.43150141497533	0.42831785374447	0.4267784025575
190546072	0.4249175496859	0.42415452888408	0.42464073077653	0.42634055026758	0.43105985789249	0.43141878413869	0.42829611909276	0.42686912711319
208929613	0.42490254527357	0.42415775332726	0.42460334153038	0.42631770650918	0.43103996962258	0.43134656199184	0.4282428368748	0.42692898767975
229086765	0.42485835396346	0.42411985746566	0.4245841293123	0.42628457090519	0.43101639057655	0.43125397888307	0.42822686640595	0.42681584047121
251188643	0.42485056079455	0.42408764963475	0.42456537028136	0.42626989983133	0.43100749342059	0.43113827024422	0.42808207898224	0.4266772858417
275422870	0.42482167003754	0.4240759489647	0.42454293134658	0.4262543615232	0.4309902363381	0.43106895076481	0.42813240218667	0.42667601781803
301995172	0.42479720443352	0.42404664463539	0.42451691044005	0.42621280490106	0.43096969120863	0.43099286931126	0.42800558253632	0.42664175474534
331131121	0.42478174551515	0.42402661664534	0.42450261984535	0.42617960070652	0.43097262546724	0.43093254742564	0.42799191225576	0.42657721858832
363078055	0.42475362008753	0.42401225414984	0.42448310901716	0.426174665253	0.4309491904429	0.43085644959574	0.42789459150777	0.42659028162113
398107171	0.42474097225275	0.42398988091608	0.42446298810969	0.42614804911683	0.43096394201307	0.43075929519746	0.42790049527556	0.42646420046161
436515832	0.42471705111663	0.42397536205083	0.42443996446845	0.42612158976237	0.43092131784593	0.43068798294095	0.42781266184868	0.42652965216745
478630092	0.42469771970651	0.42395689922377	0.42442304317659	0.42610112141966	0.43092086478516	0.43060695726107	0.42781764439491	0.426350684426
524807460	0.42467263047247	0.42393992106805	0.42440601334261	0.42609036868628	0.43091107297965	0.43052747246698	0.4277214389658	0.42640277418774
575439937	0.42464994615696	0.42392487383216	0.42439142311731	0.42606778275696	0.43088863361113	nan	0.42773884436523	0.42634938664959
630957344	0.42463621214734	0.42391002388217	0.42436729647257	0.42604219880521	0.43090359043965	0.43036843269583	0.42766730492742	0.42630644165922
691830971	0.42461140197315	0.42389083496206	0.4243547675772	0.42602108003755	0.43087479222201	0.43032316488239	0.42759104871241	0.42639094406066
758577575	0.42460227346051	0.42387636547128	0.42433807945717	0.426013452492	0.43087601707477	0.43025084445116	0.4275622606529	0.42628139678054
831763771	0.4245780265091	0.42386511403994	0.42432690131194	0.4259886983447	0.43085887182135	0.43016856665816	0.4275152830881	0.42621024910198
912010839	0.42456457010187	0.42385087755416	0.42430986080869	0.42597100818938	0.43085269023163	0.43009911837451	0.42750244035305	0.42616027993894
1000000000	0.42454861678549	0.42384031464765	0.42429629084656	0.42595245311707	0.43085031770783	0.43006035957885	0.42744576254684	0.42619956338906
1096478196	0.42453428000639	0.42382718563459	0.42428238126552	0.42593239630982	0.43084031424935	0.4299744441139	0.42739613799931	0.42620922178475
1202264435	0.42451308689487	0.42380949474518	0.42426301044928	0.42591396626185	0.43083621534696	0.42991154088514	0.42733982623347	0.42612147983323
1318256739	0.42449630593032	0.42379984891803	nan	0.42589404108198	0.43082032061354	0.42984996005481	0.42733527996559	0.42612761222416
1445439771	0.42448633710577	0.42378971192165	0.42423792265996	0.42588086055827	0.43081418672411	0.42977967009348	0.42729709705996	0.42612829030339
1584893192	0.42447343231334	0.42377598581393	0.42422264325454	0.42587064913487	0.43079646510013	0.42972043817656	0.42726026166652	0.42605095202286
1737800829	0.42445438880875	0.42376836669214	0.42421449392815	0.42585249422438	0.43080014799768	0.42965943963395	0.42719222345699	0.4259945544099
1905460718	0.42444535089042	0.42375243417362	0.42420104022609	0.42583571953965	0.4307841934619	0.42960466509691	0.42716122553368	0.42604023956376
2089296131	0.42443165255787	0.42374329055164	0.4241899985566	0.42582152477993	0.43078177149794	0.42955593074381	0.4271459827695	0.42591396552476

==> Experiments2/fig1b.tsv <==
# H={RLS_1, RLS_2, RLS_3}; n vs average runtime (100 runs) / n^2
# col 0: n
# col 1: ARG, sigma = sqrt(n)/ln n
# col 2: ARG, sigma = c^* ln^4 n
# col 3: ARG, sigma = c^* sqrt(n)/ln n
# col 4: ARG, sigma = c^* sqrt(n / ln n)
# col 5: ARG, sigma = c^* sqrt(n)
# col 6: GRG, tau = 0.4 n ln n
# col 7: GRG, tau = 0.5 n ln n
# col 8: GRG, tau = 0.6 n ln n
1000	0.49710298	0.50983397	0.5036176	0.50456603	0.50476968	0.50216594	0.48532665	0.48385912
1096	0.49681961445735	0.49849053792157	0.5086951139512	0.50879135809047	0.50697734628909	0.49772109262614	0.4875734172705	0.48416055064202
1202	0.49533523578285	0.50979856091207	0.5069210425774	0.50762638392474	0.50590370043272	0.49858203604087	0.4853869106121	0.46753609486131
1318	0.48271730170097	0.49313827913264	0.50194510581858	0.49739518882935	0.48362503194936	0.4936405000449	0.47978672219139	0.47538316205406
1445	0.48522391733815	0.48746629470433	0.48329727373954	0.49327657475365	0.48654523772464	0.48608015229703	0.48415100872834	0.46837204056465
1585	0.48874539103783	0.48729874115575	0.48159311765467	0.4937928211048	0.48718483018042	0.49122223925007	0.48014264247828	0.46883081730339
1738	0.47986697869726	0.48676382585965	0.48612490912534	0.48473959857567	0.48821226864205	0.49219265825433	0.48046715865888	0.47065593959434
1905	0.48565603984541	0.47772242957819	0.48754691136049	0.48959306149723	0.48103474624727	0.49701661465545	0.47399138611611	0.46720401485247
2089	0.48204442518552	0.47839346770943	0.48775200559314	0.48920460292476	0.48283062640227	0.48872743800816	0.47498461589933	0.46470689776465
2291	0.47789228569997	0.47209790421632	0.48819267354979	0.47167098362427	0.48188701123196	0.4855586574989	0.47104506255953	0.46487610506335
2512	0.47412617683527	0.47322519105745	0.47506371169976	0.47732932243702	0.47389329466966	0.48593528610441	0.4697599769514	0.45969057124528
2754	0.46154424092454	0.4684111075776	0.47882664496983	0.47669352533504	0.47231355962595	0.48094193222086	0.46641540079815	0.4611570362565
3020	0.46722586509364	0.46715637362396	0.47699618437788	0.4779135191439	0.46960611047761	0.47901649379413	0.46609695956318	0.46442974979168
3311	0.46666754996319	0.46427164843473	0.47899951754678	0.46654891700701	0.47240116573249	0.48080453110136	0.46341181901829	0.45953169838036
3631	0.46709827420949	0.46266043550287	0.47187941424562	0.46699608416493	0.46248293311952	0.47897052076351	0.46505396589134	0.45783181349196
3981	0.46280940596949	0.46089733569295	0.46779203477255	0.46368286663839	0.46295009875154	0.47753029729699	0.46395091265273	0.45838165157899
4365	0.45974786788063	0.45620745884227	0.46541324159033	0.45970193707365	0.46641457863433	0.47705821455423	0.46008064776435	0.45597356562997
4786	0.45810536905157	0.45747412314333	0.46682619892363	0.46245970059281	0.45732315960554	0.47150615459947	0.45841574464384	0.454309800454
5248	0.46029130834685	0.45564822204336	0.4632670670418	0.45981443170279	0.46043755707749	0.47433772571026	0.45469398439533	0.45433813491086
5754	0.45712477085956	0.4602390137329	0.45967678829217	0.45629731909458	0.45588910901352	0.47099432574991	0.46345353835853	0.45153748570307
6310	0.4572942754313	0.45634824832166	0.45708605815236	0.45343223495018	0.45498820979453	0.46801220410839	0.45619532651365	0.45111448986716
6918	0.45612222193805	0.45488875027257	0.45495415026109	0.45216928829945	0.45180228311143	0.47016434433145	0.45598750104579	0.45071340222109
7586	0.45130147574358	0.45040676106352	0.45485661401604	0.45181917127927	0.4491682506364	0.47171012325215	0.45624213700304	0.45084954599857
8318	0.45147151133175	0.44839375333036	0.45357610294358	0.45021167734397	0.44868525680423	0.4702502037748	0.45149292105505	0.44756953838583
9120	0.45039719024123	0.44990454454736	0.45191799207448	0.44733758151547	0.44579473431729	0.46702594043359	0.45369083612265	0.45189182693233
10000	0.4489067357	0.4458038362	0.4498925048	0.4471849225	0.447271229	0.4683455483	0.4511886718	0.4444097621
10965	0.44537663481346	0.44235683675351	0.4469214551378	0.4470346006206	0.44381861800044	0.46521107391196	0.45246596389582	0.44364987140404
12023	0.44261784095109	0.4425259584355	0.44607325555681	0.44400031949631	0.44293425803709	0.46205771543437	0.44878177862941	0.44278081264147
13183	0.4441581546033	0.44400033761147	0.44476207364792	0.44363903096543	0.44201545151616	0.46306677227445	0.44956271909265	0.44361756627794
14454	0.44149857257951	0.44153340747147	0.44524606181113	0.44355601593689	0.4412377653262	0.46341562681907	0.44981349669073	0.44285683238691
15849	0.44083521394559	0.43957384972071	0.4448334616362	0.44021871238828	0.43974520304985	0.46156479034437	0.44687746992773	0.44575046559926
17378	0.44044739863871	0.43839709148848	0.44111845937761	0.44077283670143	0.43983852908581	0.46197527554805	0.44607526629491	0.44205784320505
19055	0.43953483719496	0.43898247067676	0.44069016109577	0.43806913176038	0.4370788093492	0.46048291927392	0.4471008709958	0.44094023634852
20893	0.43755787622593	0.43877740287078	0.43997645393094	0.43691298681625	0.43732350403706	0.45770790232489	0.44504856760033	0.44186786682152
22909	0.43717303023573	0.43578202181931	0.43821071680072	0.43563953831068	0.43623956647527	0.45855583560866	0.44349405148445	0.43965531585348
25119	0.43493579013278	0.43632520809688	0.43550883035019	0.43479543301668	0.43538117679239	0.45603791417243	0.44533420913268	0.43914518113177
27542	0.43414202824228	0.43372709819315	0.4354366923245	0.43493767846965	0.43511457579873	0.45712706178531	0.44398846745721	0.43877265573591
30200	0.43321313890838	0.43443534530284	0.43557555516205	0.43424033661901	0.43415641128679	0.45431013836016	0.44288229875883	0.43978145165782
33113	0.43300961005373	0.43191977000164	0.43467619948015	0.43144244927883	0.43299009964761	0.45600925042991	0.4417210552286	0.43775989053293
36308	0.43138945966267	0.43098962348757	0.43343949669512	0.43158521645063	0.43409842036075	0.45491136757006	0.44242638075933	0.43710105676734
39811	0.43060419319924	0.43066669587285	0.43218442076391	0.43109819060846	0.43149361213258	0.4536437438051	0.44257593874293	0.43657348914012
43652	0.43071413116144	0.43060638161432	0.43175276685175	0.42922443784517	0.43141230542642	0.45334148354077	0.443610133789	0.43655734106537
47863	0.42972235508472	0.42812858707105	0.43030908759932	0.42803917713558	0.43076691906477	0.45232299792027	0.44060077709827	0.43511824641165
52481	0.42856209187569	0.42814911438417	0.42943711491972	0.42780494845699	0.42967925272925	0.45224706821947	0.43978909194542	0.43485843705325
57544	0.42800666700463	0.42711701477707	0.42955978809059	0.42851613751136	0.42947392387559	0.44959605342962	0.4388419574706	0.4339754077521
63096	0.42654225247183	0.42743019987292	0.42844468392719	0.42775607299348	0.42825904284515	0.45046411327	0.43922212193047	0.43435316605056
69183	0.42683326823246	0.42639880096429	0.42736947596463	0.42699378758316	0.42852116507078	0.44902414215178	0.43832048212974	0.43252750725856
75858	0.4268548929184	0.42608657678907	0.42648984564007	0.42615336649341	0.42752956342119	0.4478327549712	0.43792031437504	0.43391437434321
83176	0.42497936499369	0.42525811914871	0.42578749661712	0.4253681974088	0.42706132413015	0.448704547675	0.43793163522932	0.43203684046101
91201	0.42403274999067	0.42472230464625	0.42511379146821	0.42486854999154	0.42715662431644	0.44742750636679	0.43710290280464	0.43195652153048
100000	0.424531209694	0.424010112878	0.42430658634	0.424002590036	0.425717121734	0.445246451406	0.436384007587	0.433481043561
109648	0.42358740181098	0.42324706204136	0.42399401825361	0.4231993526676	0.42539326161178	0.44644927793986	0.43587940805351	0.43196084852336
120226	0.42224016659826	0.42298208815454	0.42318348077177	0.42345875013704	0.42540085167024	0.44491529143951	0.4345950685489	0.43321694180611
131826	0.42218927027243	0.42271996523665	0.42286124329114	0.42242459676653	0.42507477940673	0.44414779225416	0.43467138274144	0.43025612149004
144544	0.42157482086991	0.42171867965336	0.42208391548024	0.42187621847552	0.42465325192657	0.44570694057183	0.43500070683878	0.42947719910194
158489	0.42117615479344	0.42112896699863	0.42165916527216	0.42129088416232	0.42362090223678	0.4432832855584	0.43334469959031	0.42748028514162
173780	0.42109776563467	0.42091714736234	0.42156094371287	0.42109172952844	0.42364685302483	0.44303059781437	0.43243617547475	0.4294922321141
190546	0.42008410431396	0.42054890719962	0.42019593138768	0.42009377370984	0.42362957699033	0.44194204333889	0.43205722298653	0.42781798626297
208930	0.41976095879709	0.41951260577787	0.42006611053686	0.4202392389304	0.42284805211784	0.44193561851911	0.43308652015879	0.42898154648361
229087	0.41925586010146	0.41919821553865	0.41949860510185	0.41981573744056	0.42275409575456	0.44342139670792	0.432119935044	0.42906905861381
251189	0.41922698954998	0.41876012480545	0.41879798079785	0.41904044739493	0.42236243958046	0.43983745202763	0.43205892039419	0.42833887008177
275423	0.41871771893049	0.41862069489824	0.41893073149713	0.41876781486539	0.42154796090038	0.44131439935584	0.43212913443781	0.42792315040538
301995	0.41785161821653	0.4181635137338	0.41822995284584	0.41865317559651	0.42210218231797	0.43995601580291	0.43090067087193	0.42848375695697
331131	0.41780487804745	0.41753768756323	0.41735661825982	0.41814903148525	0.42163610428672	0.43941517518801	0.43281327124581	0.42816344993877
363078	0.41732082261387	0.41758776921545	0.41724439496162	0.41820429849304	0.42138015296838	0.43829198849211	0.43104914182671	0.42517301993826
398107	0.41674681748843	0.41685928247886	0.4169393809545	0.41747226909735	0.42059524325356	0.43800169162098	0.43068472824226	0.4267592836719
436516	0.41675006471497	0.41633707014016	0.41637963343453	0.41731067093805	0.42050411740406	0.43848246436835	0.43164455965239	0.42679073466812
478630	0.41602706126709	0.41615415037338	0.41606927633961	0.41699751251802	0.42041966964077	0.43767411790253	0.43224062145349	0.42743840127261
524807	0.4160924957187	0.41587957466673	0.41568755993271	0.41652640778796	0.42012635127833	0.43725280251915	0.42900992323971	0.42643595396451
575440	0.41567690106243	0.41527155715685	0.41530498212026	0.41629855819935	0.42012443074783	0.43634738743058	0.4284340208498	0.42541865503338
630957	0.41532084506679	0.41511766448698	0.41516860283844	0.41627293499688	0.41959343820949	0.43625113278474	0.43025313073135	0.4266898665484
691831	0.41470661759544	0.41473623284642	0.41484264890703	0.415583404381	0.41935300703758	0.43567163968874	0.42944276361916	0.42670918945067
758578	0.41450105485247	0.41436253513984	0.41468716323283	0.41576115518946	0.41946425347895	0.43549237612729	0.42814502596128	0.42510192737785
831764	0.4142295822017	0.41412595416363	0.41425620035519	0.41524346862448	0.41906965716735	0.43520272848388	0.42623054409443	0.42404115265552
912011	0.41412888159015	0.41400812288677	0.41387921698118	0.41502280227682	0.41898242156771	0.43442854070581	0.42824258823987	0.42342368648052
1000000	0.41373779556757	0.41356135833309	0.41360643329771	0.41468483723913	0.4188055633581	0.4337045654932	0.42645312938867	0.42375371497389
1096478	0.41377518299388	0.41334310093766	0.41339547960794	0.41456878983762	0.41864895418737	0.43340612183889	0.42765931186615	0.4241776853768
1202264	0.41326937507559	0.41303630577709	0.41302467268258	0.41432488252636	0.41838643051899	0.43302869375686	0.42793852258225	0.42352059149989
1318257	0.41287663096653	0.41280210855037	0.41294614690744	0.41418323678675	0.41835885239504	0.43250450980546	0.42693559889042	0.42482094914673
1445440	0.41283680859674	0.41247186557466	0.41257023179986	0.41378306009466	0.41810278055104	0.43262727870057	0.42702307911498	0.42497092926423
1584893	0.41259427031217	0.41236965799784	0.41247347829001	0.41360950013716	0.4179926694268	0.43237548361303	0.42654608990321	0.42546152399665
1737801	0.41254893369935	0.4121114055241	0.41205130520926	0.4136245434084	0.41778238770012	0.43143266407495	0.42429473699656	0.42570045141047
1905461	0.41206996903931	0.41177058920054	0.41183165808066	0.41337361992531	0.41765906363138	0.43075311075088	0.42649896447665	0.42332627528592
2089296	0.41196052397545	0.41170510813288	0.41180905004368	0.4131854798005	0.41775836022193	0.43080308998338	0.42600235004402	0.42241173115229
2290868	0.41177609472667	0.41148701944956	0.41144431283459	0.41303478880084	0.41737427078066	0.43044319793385	0.42525565600973	0.42442610411483
2511886	0.41158121362293	0.41117687284067	0.41136678232246	0.41269626840394	0.41710078051489	0.42955152356518	0.42490949979678	0.42344804746331
2754229	0.41147642826711	0.41109209249032	0.41116508897145	0.41271764123155	0.41719460689594	0.42938733616157	0.42708174380224	0.42308699595429
3019952	0.41121070662993	0.41089823299236	0.41094780509745	0.41247751161536	0.4171892657431	0.42892395208207	0.42465022887596	0.42356729581757
3311311	0.41104693974139	0.41073663578053	0.41083443630259	0.4123044356032	0.41703914305349	0.4290516440072	0.42607649413201	0.42312623365542
3630781	0.41088615379632	0.41041442415396	0.41060397938099	0.4122208827806	0.41684973198397	0.42898909898116	0.42480315828251	0.42101702635413
3981072	0.41076374880511	0.41035719740437	0.41039565238031	0.41209549333484	0.41671039887381	0.42869634738639	0.42464316299994	0.42293452133212
4365158	0.41051211418346	0.41015035632045	0.41027336330629	0.41191133464149	0.41667075378657	0.42816525252258	0.42555768503123	0.42041328423487
4786301	0.41037516532052	0.4099280063476	0.41004693383024	0.41182093007834	0.41649317533161	0.42813647723307	0.42435309736409	0.42297880413774
5248075	0.41025266772788	0.40978273296858	0.4099496584162	0.41168582812971	0.41643340905168	0.42776057383718	0.42458360389683	0.42073441744122
5754399	0.41017067550513	0.40963236191076	0.40984887107607	0.41155027115227	0.4163831727224	0.42736726367492	0.42337456825895	0.4230671829779
6309573	0.41000715499713	0.40948991002541	0.409668869347	0.41150805272188	0.41631555913719	0.42697222383889	0.42329743343296	0.42053160171998
6918310	0.40990596030511	0.40938657840339	0.40958291439762	0.41128719104044	0.41616056478708	0.42694412627324	0.42448739029821	0.42096360546671
7585776	0.40977526728301	0.40925033063719	0.40938646663274	0.41123631079123	0.41606609948973	0.42647706309994	0.42400949439459	0.42207486243234
8317638	0.40968449910259	0.40912805699265	0.40928386125804	0.41105041281606	0.41603359740513	0.42645414824341	0.42256681297184	0.42175555065204
10000000	0.4094869571449	0.4089092525919	0.40904071916877	0.41091022401113	0.41586742890948	0.42589172346836	0.42207225950656	0.4213706344605
10964782	0.40933547234915	0.40878460986767	0.40899291582334	0.41075719834191	0.41582719360769	0.42466595495933	0.42323591363874	0.4203278027103
12022644	0.40924235225866	0.40864943281372	0.40881258644141	0.41067155234479	0.41575490681213	0.42504802300912	0.42253473299833	0.41900403184117
13182567	0.40916133355128	0.40852584378806	0.408777239852	0.41059811100551	0.41562790774462	0.42384599742924	0.42210539403576	0.42144517307847
14454398	0.40905760335861	0.4084339339853	0.40868108039541	0.41053280157724	0.41565229434238	0.42472149801067	0.42254371787714	0.42098907855028
15848932	0.4089506433264	0.40831430252264	0.40860329286744	0.41044305509431	0.4155046318191	0.42430620557102	0.42288985180371	0.42049250614452
17378008	0.40881525437231	0.40827129208606	0.4084754119315	0.41036809616583	0.41550275345851	0.4240862587606	0.42252909276492	0.42016083430528
19054607	0.40875383004084	0.40816680112692	0.4083987130647	0.41028947859746	0.41541825211455	0.42439206868571	0.42103135087329	0.42080309538897
20892961	0.40865626632753	0.40807160652589	0.40829341293132	0.41021443658716	0.41541115988074	0.42399528470573	0.42166620585976	0.42032517058669
22908677	0.40858049777153	0.40797388011631	0.40825399669815	0.41016323096401	0.41533070238768	0.42376897799817	0.42140322205397	0.42154562056846
25118864	0.40853733359198	0.40788166117865	0.40814614209183	0.41008668520544	0.41530739052915	0.42349106342411	0.42094326236008	0.41981532778316
27542287	0.408415474386	0.40780297699532	0.40810404904601	0.41000532170274	0.41524593308137	0.42322342835947	0.42115149523076	0.41975276499936
30199517	0.40835930871368	0.40772747661842	0.40797903016516	0.40990901802048	0.41521923006589	0.42290310782207	0.42090212948059	0.41869926428433
33113112	0.40828460626035	0.40767995125923	0.40795034735879	0.40989448774567	0.41518174270522	0.42288762019617	0.42095043620803	0.41996148191025
36307805	0.40823918488645	0.4075726059796	0.40786913833372	0.40981845072195	0.41513199341347	0.4223790260864	0.42127523732206	0.42069976415662
39810717	0.40817892705646	0.40755075438407	0.40778925436172	0.40975891681212	0.41509156139309	0.42307723213619	0.42054902876298	0.41998247695434
43651583	0.40809008815906	0.40744344226453	0.40772821416783	0.40971018169684	0.41505634093483	0.42221791710347	0.42031873500219	0.41912305028322
47863009	0.40803979427117	0.40738216870087	0.40768684757947	0.40966458977096	0.41496879079803	0.42167911057283	0.42010586403157	0.42131913327749
52480746	0.40799445701817	0.40733599481403	0.40763800248748	0.40961336208554	0.41496781599469	0.42166577831147	0.42109351552765	0.41937278578222
57543994	0.40794191932778	0.40727718493722	0.40755685945142	0.40954838675806	0.41491739127226	0.42106892546147	0.42124035575576	0.4192950544681
63095734	0.40788082824864	0.40720921864067	0.4075150895073	0.40950034362486	0.41489765892245	0.42143084561404	0.42001021878555	0.41996107792538
69183097	0.40783425219995	0.40716718671336	0.40747301805848	0.40946110318499	0.41485307537546	0.42188943477948	0.4197263347001	0.41969437800028
75857758	0.40775214977469	0.40713311494296	0.40741081241368	0.40938114579568	0.41477785828531	0.42078416902667	0.4204713792999	0.42079280857525
83176377	0.4077037253325	0.40704609081035	0.40735108452096	0.40934260785109	0.41478948723514	0.42059419193636	0.42020198840231	0.42056889280898
91201084	0.40767284534938	0.40699139832992	0.40731095188491	0.40928958897369	0.41476907893381	0.42072734308976	0.41984388713229	0.41903317341812
100000000	0.40762246155059	0.40692940416609	0.40726897191853	0.4092826100826	0.41472127134302	0.4207125589979	0.42073525579656	0.41928792560265
109647820	0.40758115454642	0.40689326112233	0.4072301928067	0.40919698412146	0.41469398455019	0.42010774439953	0.42014180976146	0.42067830306823
120226443	0.40752633002384	0.40685335976271	0.40719141517456	0.40917149788681	0.41464279796845	0.42039951836906	0.41949538649473	0.41970005867502
131825674	0.40747524997975	0.40681467422725	0.40713732798862	0.40913054257734	0.41461308311795	0.41992611657468	0.41948983207633	0.41940215661221
144543977	0.40742989966107	0.406745975054	0.40710773306363	0.40907798813003	0.41462483523878	0.41973399127213	0.42000274034611	0.41782930637292
158489319	0.40741188798269	0.40671666759515	0.40707770577004	0.40903334070181	0.41458119618381	0.41957646076836	0.41971165762526	0.41811929052472
173780083	0.4073481288081	0.40668666090463	0.40702902055519	0.40901112875858	0.41454722623805	0.41906708977271	0.41977822491463	0.41793212307583
190546072	0.40732048640282	0.40663548900133	0.40700521318499	0.40897998359225	0.41452628681837	0.41918999197566	0.41790073721922	0.42024175888796
208929613	0.40730280999067	0.40659623070523	0.4069564307996	0.40893020203767	0.4145137113874	0.4189939040429	0.41962075925384	0.41940437190813
229086765	0.40724557038981	0.40656664090259	0.40692240085217	0.4089035200635	0.41447894820864	0.41875306070705	0.41846524615937	0.41826918059988
251188643	0.40721447119993	0.40652876551803	0.40689633598937	0.40886479370015	0.41446996873235	0.41904428511914	0.41949568941872	0.41904313438817
275422870	0.40717882382408	0.40650190343466	0.40686401860813	0.40882552943909	0.4144472313108	0.41852910978128	0.41995075335356	0.41921284566733
301995172	0.40715837913093	0.40647303274621	0.40683734847762	0.40880785101345	0.4144238313566	0.41840220179244	0.41899275004422	0.41870406676437
331131121	0.4071242787594	0.40643709279989	0.40679159554301	0.40877101384131	0.41442780900238	0.41804635083627	0.41815322665564	0.41900925955056
363078055	0.4070925882743	0.40640578671795	0.40677542500025	0.4087354754153	0.41438450641395	0.41837657216269	0.41890268430126	0.41968592438928
398107171	0.40706434961409	0.40639833234099	0.40674452798473	0.4087109282222	0.41437372805632	0.41815387395955	0.41804096417953	0.41689449966843
436515832	0.40702726303355	0.40634749599878	0.4067169816319	0.40868135560521	0.41434542308605	0.41807532304613	0.41861483573056	0.41691155855046
478630092	0.40700064152285	0.40631109126228	0.40669391877321	0.40865171192826	0.4143429525365	0.41793636015089	0.41964235841507	0.41672256533031
524807460	0.40697566477163	0.40630048114225	0.40665406328636	0.4086249682663	0.41430782214229	0.41752110633308	0.41894804198078	0.41853783710142
575439937	0.40694916564484	0.40625951214466	0.40664036146203	0.40859893787924	0.41429466317277	0.4173211790414	0.41871714578752	0.41870102825896
630957344	0.40692876121788	0.40625435956035	0.40661728272079	0.40856866043732	0.4142757845547	0.41744575034447	0.41726066155319	0.41916573674485
691830971	0.40689311506273	0.40622042620029	0.40659646302866	0.4085376620841	0.41426101374533	0.41750181163069	0.41770776653737	0.41917182958443
758577575	0.40686911922021	0.40620748919703	0.4065699322281	0.40851447346024	0.414251663993	0.41714747185089	0.4173264655211	0.41932795345659
831763771	0.40684823572322	0.40617880471284	0.40654617042151	0.40849633128426	0.41423494028308	0.41730412768275	0.41823985205872	0.41841408628103
912010839	0.40682222850216	0.40615905055287	0.40653235960045	0.40846183274597	0.41422105396754	0.41694505901037	0.4180099273339	0.41831559597972
1000000000	0.40679901640905	0.40613848336065	0.40650249438954	0.40844895349497	0.41419149087327	0.41665574944136	0.41714143801042	0.41691334293423
1096478196	0.40677705405944	0.40611474337363	0.40648698997568	0.40842220270331	0.41419539077791	0.41666097994701	0.41764472774846	0.41817523833166
1202264435	0.40675668874108	0.4060956641576	0.40646977701925	0.40839677966656	0.41417378668628	0.41651922255905	0.41791137604409	0.41815143854363
1318256739	0.40673873868514	0.40607497481918	0.40645328714615	0.40837955778662	0.41416693177464	0.41636020935541	0.41755504685887	0.41811927138597
1445439771	0.40671819046024	0.4060550700003	0.40643082572616	0.4083504980728	0.4141546019296	0.41635617747889	0.41761204931893	0.41746744553862
1584893192	0.40669515169546	0.40603860850081	0.40641090460258	0.40833718279789	0.4141443084395	0.41654761499207	0.41843966933057	0.41814823810498
1737800829	0.4066777075982	0.406015467473	0.40640096819089	0.40831229156127	0.41412308236408	0.41649591084794	0.41762773130507	0.41756873911087
1905460718	0.40665867578888	0.40600436360165	0.40638211908875	0.40828821497954	0.4141199568084	0.41599077937612	0.41704203730046	0.41788127724845
2089296131	0.40664147402493	0.40598334845057	0.40636398626342	0.40827174098595	0.4141088575595	0.41583111851667	0.41795727661113	0.41683085331821

==> Experiments2/fig1c.tsv <==
# H={RLS_1, RLS_2, RLS_3, RLS_4}; n vs average runtime (100 runs) / n^2
# col 0: n
# col 1: ARG, sigma = sqrt(n)/ln n
# col 2: ARG, sigma = c^* ln^4 n
# col 3: ARG, sigma = c^* sqrt(n)/ln n
# col 4: ARG, sigma = c^* sqrt(n / ln n)
# col 5: ARG, sigma = c^* sqrt(n)
# col 6: GRG, tau = 0.4 n ln n
# col 7: GRG, tau = 0.5 n ln n
# col 8: GRG, tau = 0.6 n ln n
1000	0.53586529	0.54095822	0.53962376	0.52137583	0.55109517	0.53033521	0.50234308	0.49434256
1096	0.51643103321967	0.53657755973946	0.5510164283526	0.53316375239757	0.55232440293836	0.53282523709308	0.50368314274868	0.49627619012734
1202	0.51899391197699	0.52918487905626	0.52600957638545	0.54796519804762	0.52973789524392	0.53475416734727	0.50471861235157	0.48935265267815
1318	0.52678714357755	0.52647928415012	0.52919702335585	0.53752543284187	0.5123361659847	0.52145877323668	0.4892652568268	0.49179066664211
1445	0.52931417966739	0.51902961410903	0.51432257755535	0.51013386333976	0.5119361932927	0.52060056273273	0.48857324026293	0.48769740304834
1585	0.51328414851377	0.52028454457702	0.5111038103673	0.51542115853477	0.5141337857875	0.52572664868792	0.49514648170447	0.48037469573784
1738	0.5030048658498	0.51803145620603	0.50983870658045	0.50316390809377	0.52887878545105	0.525453625121	0.48981007361344	0.48240558304785
1905	0.50673183017477	0.50957620573019	0.50399450816679	0.5078317647302	0.49740689579157	0.51594402904361	0.49465916327388	0.4673524238604
2089	0.50623598823168	0.50260848672558	0.49883881949284	0.50217359800968	0.49439246264999	0.51313739868343	0.4913453016221	0.46768422251457
2291	0.50194642234878	0.49555166907648	0.49902902462542	0.49394026613543	0.49751309328953	0.51163184807764	0.48486981395897	0.47216732165662
2512	0.48593455078046	0.48804232993732	0.4883693113818	0.49437084161629	0.49381853884792	0.51186545505142	0.48813879524778	0.46909893973893
2754	0.48689416305536	0.48002907107059	0.49253689094993	0.48514300319229	0.47846723376943	0.50685115305973	0.48378880603588	0.46545815711906
3020	0.47983609600456	0.48307562606903	0.48659096092277	0.49986647954037	0.48534453861673	0.50578169378536	0.47783581641156	0.46792191351257
3311	0.47738752997545	0.4715448628128	0.48294093409839	0.48090595847509	0.47679802943083	0.50684087554541	0.47733125562531	0.47031092007176
3631	0.47479682704117	0.47251441180064	0.48627268280477	0.47936458982866	0.47057156310515	0.50605667209313	0.47454229055607	0.46354161102857
3981	0.47191322055322	0.47007951295405	0.47860558072851	0.47581150441992	0.47042439530498	0.49974749944174	0.478590048523	0.46089596899011
4365	0.4715775140429	0.47052638910211	0.47317619825515	0.4664172422254	0.47201789880716	0.49819574481485	0.47319409391324	0.46502765174924
4786	0.46829747283177	0.46743448906993	0.47700686149479	0.47304963163035	0.46620280299362	0.49752449161775	0.47278593068759	0.45472477795576
5248	0.46626306391982	0.46612188245057	0.47322900557646	0.46878272334002	0.46785113623424	0.49289922692675	0.4740357178751	0.45857601458511
5754	0.46360077660986	0.46341100338052	0.46680244321431	0.46147137129311	0.46323337596889	0.49189040064496	0.46890632035577	0.45703634708363
6310	0.45944150933919	0.45880087075329	0.46826066792077	0.46288503293894	0.45639243873709	0.49101828456328	0.46462987635655	0.45866082263205
6918	0.46107588012585	0.45640154760499	0.4639222917853	0.45742652081572	0.45817826296414	0.49147838960353	0.45910074284471	0.45155801040579
7586	0.45486902239677	0.45792224430103	0.45835287195271	0.45543358851546	0.45480049158089	0.48767677376749	0.46127678287998	0.45580798738487
8318	0.45845327207785	0.45224305716026	0.45710585756224	0.45706941903181	0.45091287989135	0.48728393858549	0.4654348502808	0.45356103944892
9120	0.45367678155779	0.4498520643371	0.45637459314404	0.45222101043109	0.45023215965489	0.48281770316347	0.46041520720318	0.45043921855763
10000	0.4513985925	0.4484877771	0.4548847761	0.452436416	0.4482562711	0.4872449563	0.4651035002	0.4498527866
10965	0.44959764245935	0.44809376940142	0.44889942383936	0.45108157668692	0.4503335981148	0.48280658190083	0.45984749261267	0.44750071597457
12023	0.4488510032225	0.44525134465133	0.45307317681035	0.44730495846254	0.44559457448164	0.48304279422188	0.45633368787342	0.44877287134838
13183	0.44393978516405	0.44362496531691	0.44783717222194	0.44514826436639	0.44349444753304	0.48068040029279	0.45789532662327	0.45126196755239
14454	0.4442523810142	0.44375767915694	0.44505113864802	0.44050255402456	0.44172996778317	0.47809111991992	0.45581623840606	0.4459703554382
15849	0.44222728574364	0.43966397690654	0.44761743054436	0.44266041498072	0.44037675165501	0.47510634308619	0.45579289939841	0.44779778249125
17378	0.43885822675062	0.4398883174458	0.44173984182461	0.44132863383209	0.44026987016773	0.4738589502397	0.45164156810683	0.44246122672727
19055	0.43858569461641	0.43877274257747	0.44223161397826	0.439042869799	0.43879371067511	0.47363343044114	0.45223136299575	0.44288489521384
20893	0.43829484720094	0.43718929911551	0.44122096816799	0.437938141506	0.43466261739287	0.47403681003826	0.45165999410026	0.4426075518232
22909	0.4369627518539	0.43627451194283	0.44042033028701	0.43604919607062	0.43533976201365	0.47055003015392	0.45189814896597	0.44170538567512
25119	0.43603158064314	0.43434238619141	0.43597641426103	0.43544874437013	0.43609160177007	0.47054863143011	0.44942617033997	0.44056305500686
27542	0.43412317714711	0.43460842787747	0.43808252684352	0.43343228129015	0.4324599236589	0.46886464713769	0.44826497602112	0.4396704190458
30200	0.43290214150695	0.43256882676198	0.43297959735319	0.43216809258366	0.43105660257226	0.46552085172799	0.4469597202206	0.4354995081685
33113	0.43233806350564	0.43049855093766	0.43244023196573	0.43048830113409	0.4324549399456	0.46556447907459	0.44661477539124	0.436968618121
36308	0.4298755857734	0.42929190379952	0.4323491219328	0.4294352626912	0.43040617413661	0.46490765736138	0.44413113415363	0.43648826129256
39811	0.42859586527503	0.42815272051933	0.43146194514276	0.42993594676445	0.43001633105133	0.46421703524133	0.44749413499571	0.43460439354176
43652	0.42882885985745	0.42931886129489	0.42999978821275	0.42823351565167	0.42982703470957	0.46457033440341	0.44550810973051	0.4343908507142
47863	0.42805321519333	0.42759282786122	0.42786624329876	0.42786966131508	0.42716082127603	0.46163379208283	0.44254470495573	0.43761472416731
52481	0.42611521902017	0.42624133009721	0.42823247381164	0.42613088144226	0.42724106536467	0.46103364678901	0.44328069902956	0.43279958645418
57544	0.42587095809327	0.42534097137081	0.42738519283977	0.42535502192567	0.42773616154416	0.46033574143768	0.44149610444916	0.43309926113829
63096	0.42460086977013	0.42505064899546	0.42609952049305	0.42483957005772	0.42555392918809	0.45847791764316	0.44223839214151	0.43165164476025
69183	0.42421723660068	0.42322068280174	0.42438285829429	0.42368032037576	0.42502030212043	0.45980058130186	0.43851525533593	0.43394496233112
75858	0.42391373347938	0.42288206122152	0.42454880067899	0.42278803920015	0.42431787754732	0.45800559887313	0.43987478932436	0.43162806005888
83176	0.42258519439564	0.42252432774091	0.42370051736644	0.42184267947129	0.4231859008686	0.45705520555414	0.4407105862955	0.43148055240952
91201	0.4219024218938	0.42170747322315	0.42212209704878	0.42152887256561	0.42342821675057	0.45587922749464	0.43888583067934	0.43027442248998
100000	0.420645006457	0.420725387476	0.421283794074	0.420854972764	0.422338798051	0.454708822566	0.437175224686	0.430278547887
109648	0.42004402743216	0.4206685915428	0.42054072239792	0.41963791745048	0.42242387849358	0.45523293493968	0.43725109659757	0.43048734767934
120226	0.41960800074662	0.41923996708989	0.42001958424862	0.41942852798892	0.42156844347404	0.45253925075239	0.43834275489306	0.43297337143095
131826	0.41893628212758	0.41845816152022	0.41896063622494	0.41837378731919	0.42100145061901	0.45117341019942	0.4363154451781	0.42829208159833
144544	0.41806981431487	0.41847246454942	0.41819756889517	0.41856291468728	0.42041783259548	0.45087661528923	0.43623370677967	0.42623184682276
158489	0.41738079302738	0.41756876799205	0.41805949812396	0.4177532689843	0.42066153954237	0.4500026894087	0.4343476869388	0.42581845625782
173780	0.4169021955564	0.41640240047014	0.41705411897739	0.4170792251527	0.42020308195651	0.44959309370685	0.43117127446073	0.42696242592375
190546	0.41665474764768	0.41642441503677	0.41666427956145	0.41644105634095	0.41908968478918	0.44781512928947	0.4321974261252	0.42724979821236
208930	0.41568594041564	0.41576335187027	0.41601079132738	0.41574215207809	0.41882516108697	0.44692367345687	0.4328815734319	0.42627284107193
229087	0.41521990089795	0.41492297006546	0.4159225658634	0.41540117782645	0.4185711455649	0.44772624186241	0.4315300261137	0.42570859114603
251189	0.41454106266861	0.41454921573478	0.41506263707302	0.41509415581081	0.41838927903605	0.44647090862485	0.43186717371589	0.42503837280011
275423	0.41428650346182	0.41416986912394	0.41443433258635	0.41420082330603	0.41779322361669	0.44635196760483	0.43167000555247	0.42582055898704
301995	0.41396032484674	0.41344756869755	0.41385385147905	0.41419821448755	0.41765399236871	0.44523277117197	0.43034031938792	0.42693687959862
331131	0.41322663003494	0.4130103175081	0.41356361370084	0.4137085503404	0.41681352763574	0.44360408977225	0.430929462698	0.42565295179675
363078	0.41277428367738	0.41261805927389	0.41305260824146	0.41345151835136	0.41671733274999	0.44287468566439	0.42942445771949	0.42576478881722
398107	0.41222722909468	0.4121287914602	0.41268066683249	0.4127932286995	0.41646593244731	0.44336724356209	0.42941739364706	0.42490585961963
436516	0.41197482128769	0.41180763793106	0.41163497496598	0.41223041454042	0.41612127350611	0.44315526881516	0.43068144532816	0.42481774309814
478630	0.41111942412444	0.41119493981114	0.41126402193671	0.41227322783056	0.41611994180287	0.44115320450235	0.42795324858156	0.42493432330787
524807	0.4109321809918	0.41083091383208	0.41102404464215	0.41180419113513	0.41519774438044	0.44078038054095	0.43016623455794	0.4236500196557
575440	0.41076591791665	0.41058804173141	0.41053665659435	0.41143922596494	0.41504340901234	0.44035311559554	0.42688711507061	0.42258998269793
630957	0.41018383755676	0.41014834028076	0.41013525100462	0.41066960818526	0.41459851806043	0.43839110968418	0.42736771324845	0.42199511707024
691831	0.40972537752054	0.40958179670476	0.40975152660633	0.41082804149264	0.41452895153105	0.43909758549856	0.42723160301062	0.4215616666143
758578	0.40941321611938	0.4094150002651	0.4094256089397	0.41024265876778	0.41454894536187	0.43825963181232	0.42842882060258	0.41964690697663
831764	0.40906404599576	0.4090639916307	0.40904995195968	0.40991613163834	0.41416408981559	0.43795902020217	0.4273342728935	0.42098605108457
912011	0.40884060740205	0.40864811083741	0.40853043103689	0.40973843765083	0.4139316898692	0.43704521359735	0.42692959514687	0.420335677052
1000000	0.40847144504738	0.40811722869119	0.40833256919521	0.4093233072565	0.4136219229828	0.4361561386211	0.42622747639489	0.42286927613672
1096478	0.40807424520607	0.40809999806619	0.40792147639371	0.40921015436674	0.41344577118514	0.43683208970105	0.42398581636887	0.42168927193964
1202264	0.40793273139252	0.40767330049554	0.40781584264821	0.40903986796182	0.41327322989443	0.43471625751547	0.4247864968997	0.41971511529558
1318257	0.40758293646194	0.40737333007063	0.40731826552788	0.4087690783054	0.41316358284092	0.43459629589796	0.42513171490961	0.42064230590196
1445440	0.40727928964658	0.40702467714502	0.40714098980086	0.40831027445121	0.41290180114139	0.43434700706297	0.42395009296182	0.42159692503929
1584893	0.40706713382376	0.40672175140659	0.40664464545472	0.40825338887954	0.41260843056131	0.43324812433155	0.42456293143545	0.42119607359104
1737801	0.40659853733449	0.40667202477453	0.40646368183097	0.4079624208827	0.41250915880458	0.43401652095509	0.42501007525281	0.42030669260814
1905461	0.40658836423645	0.40626392801181	0.40631231909887	0.40763877763702	0.41242341883507	0.43344388402548	0.42474992257813	0.41952070379981
2089296	0.40637738217757	0.40593407421982	0.40595730016842	0.40745540300056	0.41232322135197	0.43253693957589	0.42500464541605	0.41999575039461
2290868	0.40594836806679	0.40585815814986	0.40575053739869	0.40724429549251	0.41204533485469	0.43188706032227	0.42219379468777	0.41974526281392
2511886	0.40559969039476	0.40556405599655	0.40556797658919	0.40707426600398	0.41182052560201	0.43082890029148	0.42455607186303	0.42230458823806
2754229	0.4056786416876	0.40527727733491	0.40543215856026	0.40688344971568	0.4116977021869	0.43133358907495	0.42148577759276	0.42031006701776
3019952	0.40535855711022	0.40506608101109	0.40516640738536	0.40670181369502	0.41173342612465	0.43032092620136	0.42198535543693	0.4198553473755
3311311	0.40515486161623	0.40496897204435	0.4048450186093	0.40649697057397	0.41152788305555	0.43042478002463	0.42226784640649	0.41912186324523
3630781	0.40494851506469	0.4046660722907	0.40475498295917	0.40636352568255	0.41138514805944	0.42920419060931	0.4226144927872	0.41907675922391
3981072	0.40479779432833	0.4044410660245	0.40448194247262	0.40614520339132	0.41111293551129	0.42843266487832	0.42068814142393	0.41965858471029
4365158	0.40457122694355	0.40429918492672	0.4043249287111	0.40609255545141	0.41105586566513	0.42900594738328	0.4217787410112	0.41848866873476
4786301	0.40436366106386	0.40408259135597	0.40410894370257	0.40582326555595	0.41108135789454	0.42851006286432	0.4219319456314	0.41912448019558
5248075	0.40422254252738	0.40392104593934	0.40398027160508	0.40568882219817	0.41088345985509	0.42852003480669	0.42018112458311	0.41816795915933
5754399	0.40411126456232	0.40380187751266	0.40374527655397	0.40555000285907	0.41074740218818	0.42697010522131	0.42196193116193	0.41870869714467
6309573	0.40400358478998	0.40348732891071	0.40355368034321	0.4054050971797	0.4106785431303	0.4272039196131	0.42013838629977	0.41870427992283
6918310	0.40378746277325	0.40329789654495	0.40343759516525	0.40524950042519	0.41049324399459	0.42715828123863	0.42077269565359	0.41933234577609
7585776	0.40364549660753	0.40321528442458	0.4032742027384	0.40517182521024	0.41038009523731	0.42652390134269	0.41930369581264	0.41746244720635
8317638	0.40348800222394	0.40316322342803	0.4031624491981	0.40498068239632	0.41034047118403	0.42653862013899	0.41905561803323	0.41708861307401
10000000	0.40322234212315	0.40275664816942	0.40279013642711	0.40474655948074	0.41022000199718	0.42619682079885	0.41907049264334	0.41626881930067
10964782	0.40310801290801	0.40266340715837	0.40275781167372	0.40459234323569	0.41011310976659	0.42487400784066	0.41982525998068	0.41933371625338
12022644	0.40302481579488	0.40246284251412	0.40258994494528	0.40452349948183	0.41001053058656	0.42441652868935	0.41974918663727	0.41751865436939
13182567	0.40281942659519	0.40238257392609	0.40253446167019	0.40444169754645	0.40988406913103	0.42358678398978	0.41937517991221	0.41696132201052
14454398	0.40272199355939	0.40226290741946	0.40237615963618	0.40433482013373	0.40983444243644	0.42452250779124	0.41883449650424	0.41728664468553
15848932	0.40259889449343	0.40209092577078	0.40225481955248	0.4042356114401	0.40973424974396	0.42335701313728	0.41923691748366	0.41606998568921
17378008	0.40253662601341	0.40199357208246	0.40217989848598	0.40414287651848	0.40970239619635	0.42378058003387	0.41805371106882	0.41640656218945
19054607	0.40239037103827	0.40189647563425	0.40202970559548	0.40403481436778	0.40964775601025	0.42319776841668	0.4190139893831	0.41621113111779
20892961	0.40228656179579	0.40178559236041	0.40191304245171	0.40394851730468	0.4095389360648	0.42274281394697	0.41867941786537	0.41848963788924
22908677	0.40216555375036	0.40174422650733	0.40184253533737	0.40386074524981	0.40943000378983	0.42244184671907	0.41807631782258	0.41721960962543
25118864	0.40211796570602	0.40161573569725	0.40173050533835	0.403811853474	0.40946082153514	0.42225421782964	0.41978488230224	0.41698238794314
27542287	0.40204924990561	0.40149346779194	0.40169197219329	0.40371089006314	0.40938083692059	0.4222623796636	0.41767210330064	0.4162176534498
30199517	0.40196146724118	0.40139810339168	0.40156100714783	0.40358730706976	0.40926772032205	0.42197478196519	0.41774176452117	0.41683992685079
33113112	0.40184721304806	0.40132608407575	0.40146738566133	0.4035296280533	0.40925481395246	0.42163623565395	0.41850728318041	0.4163044822069
36307805	0.40178067391818	0.40122446132731	0.40138668203891	0.40344341294482	0.40921804264324	0.42019218799645	0.41757995556422	0.4158967094062
39810717	0.40169767507354	0.40114645527882	0.40134061743657	0.40336636895452	0.409151647626	0.42065564959547	0.4181208941764	0.41672191368936
43651583	0.40162867501954	0.40108463925999	0.4012223055272	0.40333608667057	0.40911129870466	0.42057489468106	0.41828247204851	0.41588026734697
47863009	0.40150518325342	0.40099477909565	0.40119159732633	0.40328224440962	0.40902148820426	0.42064015992304	0.41708497876142	0.41530160562645
52480746	0.40145098015566	0.40087359600323	0.40109183079715	0.4032020253326	0.4089821096764	0.42001187935524	0.41658049436152	0.41605748341771
57543994	0.40138403477057	0.40083481738593	0.40103180107812	0.4031313103183	0.40892088379654	0.42016935429119	0.41758823924602	0.41565969821761
63095734	0.40133037669687	0.40076876545688	0.40095903524949	0.4030446803553	0.40889357493578	0.41965780328977	0.41599717210402	0.41411166505284
69183097	0.40125706842235	0.40069472827033	0.40090424004214	0.40300601606263	0.40885998531552	0.42015085718961	0.41656384130507	0.41465209148455
75857758	0.40118987258869	0.40064236029975	0.40084009878753	0.40295501619536	0.40881691313547	0.41895966633941	0.41677811937996	0.41399073130819
83176377	0.40111628082828	0.40057047284389	0.40077031494398	0.40288079779787	0.40876222105996	0.41856782255473	0.41554344475515	0.41381993768322
91201084	0.40108029332072	0.40050702496522	0.40073192844589	0.40283257130259	0.40871053842139	0.41892639660385	0.41466319839547	0.41531829813431
100000000	0.40102345382626	0.40043477654085	0.40065779563049	0.40276663849366	0.40868068135043	0.41902470112363	0.41501815825382	0.41325543339165
109647820	0.40098005395101	0.4003766795036	0.40060122591224	0.40269060223306	0.40864634004592	0.4183800405233	0.4156699398681	0.41480251077146
120226443	0.40091425536176	0.40033175437137	0.40053735447483	0.4026710383923	0.40861779776471	0.41753578805249	0.41542270961582	0.41503207585727
131825674	0.40084160198376	0.40025559318881	0.40050655552667	0.40262627907455	0.40856266090336	0.41834005706776	0.41579135539277	0.41313006339724
144543977	0.4007913093911	0.40023193367066	0.40046709636728	0.40257940028505	0.40852676106419	0.41725379022671	0.41514065849597	0.41363753187599
158489319	0.40075866351819	0.40016699402962	0.40040271349256	0.40252293324219	0.40849323809639	0.41784981002872	0.41548823416669	0.4149046762599
173780083	0.40071703295467	0.40011632860685	0.40033713347552	0.40247565272919	0.4084725129904	0.41690388098331	0.41654201997506	0.41328970822949
190546072	0.40066744502055	0.40008917237717	0.40031568320069	0.40244596833361	0.40846480768764	0.41763651116119	0.41488662875665	0.41524225367691
208929613	0.40062071346488	0.40003791432267	0.40026632821743	0.40238363211404	0.40841438868307	0.41706026754861	0.41516928009357	0.41553813071523
229086765	0.40057683814388	0.39998732265525	0.40022538439849	0.40234801763779	0.40839384252226	0.41670192231226	0.41457465917026	0.41341292691166
251188643	0.40052898836277	0.39994509837587	0.40018956131426	0.40230376020444	0.4083539924401	0.41688897487552	0.41525603623016	0.41307778930497
275422870	0.400494054851	0.39988869466551	0.40015432368724	0.40227004901261	0.40830624541082	0.41630501566346	0.41487472981582	0.41570631099176
301995172	0.40045637870003	0.39986448622452	0.40011902825157	0.40223593152848	0.40829569443421	0.41612073965713	0.41490415155316	0.41474774518226
331131121	0.40042038586321	0.39981247039677	0.4000803759244	0.40219380711957	0.40826460747764	0.41587842712028	0.41493666147346	0.41412300809101
363078055	0.40038046608295	0.39978157100307	0.4000474272835	0.40215756777078	0.40825666407697	0.41581056793108	0.41638948757804	0.41503741581058
398107171	0.40034702747807	0.39974568861459	0.40001152567938	0.40211722574197	0.40821974307313	0.41565776651369	0.41623804461862	0.41426624619724
436515832	0.40030569194092	0.39970561777079	0.39998392152157	0.40207915832448	0.40820598552482	0.41536971856241	0.41379296352026	0.41483121416768
478630092	0.40026928149854	0.39968345379001	0.39994022663154	0.40205351433234	0.4081772697789	0.41529246385762	0.41577495549599	0.41531015432191
524807460	0.40023953170871	0.39963477064479	0.39991120801099	0.4020209438947	0.40814647835582	0.41511215446798	0.41270496560193	0.41428702986697
575439937	0.40020580431541	0.39960587983165	0.39987717424624	0.40199353853651	0.40811757718708	0.41443275412886	0.41432091243471	0.41420197978778
630957344	0.40017525485491	0.39958648940011	0.39985458586947	0.40194743386703	0.40811247780051	0.41465629170183	0.41492142185739	0.41434477919836
691830971	0.40014239090593	0.39955480565194	0.39982473134031	0.40191885628164	0.40807945602825	0.41471768615127	0.41391737559691	0.41367710609002
758577575	0.4001191686948	0.39952484945711	0.39980010993428	0.40188395913415	0.4080547708216	0.41454215873554	0.41421298309825	0.41404589527826
831763771	0.40008613091186	0.3994965887096	0.39976998705427	0.4018574920684	0.40804447907901	0.41451926494705	0.41405354627448	0.41470796440477
912010839	0.40006799870326	0.39946827760621	0.39974899519733	0.4018277348986	0.40802988973942	0.41487862348462	0.41433530375076	0.41396640104298
1000000000	0.40003697066295	0.39944195757485	0.39972128416348	0.40179481329091	0.40801633534927	0.41444955914993	0.41327463288621	0.41260636680699
1096478196	0.40001055000291	0.39941520590613	0.39969340929356	0.40177300010798	0.40799418433094	0.41362042499824	0.41363345655686	0.41340434668484
1202264435	0.39997987547457	0.39939881072357	0.39967381395352	0.40174132200379	0.40796678965077	0.41368452915939	0.41398047636669	0.41364213813663
1318256739	0.39995505980936	0.39936710716214	0.39965175781609	0.40171703131853	0.4079600743813	0.41399744623998	0.41341934157951	0.41349869965892
1445439771	0.39993402184326	0.39934515194707	0.39963097078868	0.4016942214306	0.40794646739821	0.41431112542835	0.41361932650869	0.41396978392932
1584893192	0.39991184580004	0.39932207383472	0.39960859071576	0.40166518540106	0.40793399897016	0.41323926252664	0.41361082640359	0.41409941558547
1737800829	0.39988158336314	0.3992940863243	0.39958724519248	0.40163667432888	0.40790628888659	0.41296278348002	0.41470183266298	0.41439420787746
1905460718	0.39986346472564	0.39928235521269	0.39956358427561	0.40161414424076	0.40790603109329	0.4131779649421	0.41282351182647	0.41353830129275
2089296131	0.39984143802414	0.39925768841897	0.39954714005596	0.40159218507541	0.40787802290356	0.41282537546414	0.41320427464298	0.41134026470851

==> Experiments2/fig1d.tsv <==
# H={RLS_1, RLS_2, RLS_3, RLS_4, RLS_5}; n vs average runtime (100 runs) / n^2
# col 0: n
# col 1: ARG, sigma = sqrt(n)/ln n
# col 2: ARG, sigma = c^* ln^4 n
# col 3: ARG, sigma = c^* sqrt(n)/ln n
# col 4: ARG, sigma = c^* sqrt(n / ln n)
# col 5: ARG, sigma = c^* sqrt(n)
# col 6: GRG, tau = 0.4 n ln n
# col 7: GRG, tau = 0.5 n ln n
# col 8: GRG, tau = 0.6 n ln n
1000	0.55526979	0.58009047	0.58049743	0.58051892	0.56035603	0.56529295	0.54493241	0.51309031
1096	0.57985047651713	0.57603782333902	0.60647306562683	0.55860994192552	0.58768998248442	0.56780636455059	0.52773807541691	0.49760282080825
1202	0.57613575959092	0.57150191998361	0.59975870775552	0.57193889967082	0.5786847489348	0.5623819078574	0.51329454375818	0.5156062137148
1318	0.54584282987282	0.56543636493422	0.59453226136994	0.55398694048324	0.52519325045305	0.5549470561687	0.5268314121502	0.49729928318301
1445	0.54336370493648	0.52827559057004	0.54070901928856	0.53926040157565	0.54570114821422	0.5606585601226	0.5219436596784	0.50027297565882
1585	0.52761260635492	0.5351113335788	0.54440571206799	0.56334069201604	0.5241744708376	0.55248481724368	0.51074175282867	0.49363783896745
1738	0.53391585701592	0.54497716712065	0.53937857291359	0.53061162454099	0.52848036378997	0.55695877435408	0.50736579683008	0.4887721624925
1905	0.52082018172925	0.52422303235718	0.53149235951805	0.54296574699816	0.53223969247938	0.55592577069599	0.51370652172415	0.48442549445099
2089	0.5138434999167	0.52469127190891	0.5309346709072	0.53299168110513	0.51775621052718	0.54533202594639	0.50557071496024	0.48296739560592
2291	0.50958502717159	0.51163996821297	0.52379572696455	0.51351931847258	0.51322917319608	0.5467216430185	0.50630943088368	0.48869799669669
2512	0.51531899430504	0.51325248837427	0.52196680297629	0.49568681475415	0.5120695914388	0.53391373001947	0.50435125093817	0.47819665605096
2754	0.50755940260394	0.50688481242574	0.52698194057472	0.51234666523217	0.50847372726223	0.53787439435819	0.50243893479821	0.48384412268364
3020	0.50573201394676	0.49756303013026	0.50993663435814	0.50886601135915	0.49831883250735	0.53314955045831	0.50755693061708	0.48094426889172
3311	0.49569105334342	0.48544205767893	0.50413838498672	0.50259271124386	0.500895524934	0.53259802014482	0.49869610838404	0.47793638185264
3631	0.49413190266715	0.48591340776254	0.50656413403932	0.48818019819388	0.4883362050873	0.52414878883836	0.48612359481957	0.4700965355323
3981	0.48604228601305	0.4860793403179	0.49108905520262	0.49008973546223	0.49017618478024	0.52498537924521	0.48483095507479	0.47318376266164
4365	0.48107820644537	0.478445594381	0.48892183869135	0.48317281405116	0.47800844633914	0.5215825410134	0.48225282963908	0.4688819750987
4786	0.48295711574485	0.47631341255288	0.49441737191757	0.47470750809097	0.47923650634102	0.52884670718276	0.48287644096717	0.46397023486981
5248	0.48469109275949	0.47291459064835	0.48537068563866	0.48142857775668	0.47464732572339	0.51819077200722	0.48343808675082	0.46405457232837
5754	0.47451579980208	0.47117418068511	0.47832402062358	0.47291183603638	0.46798699253086	0.51570970169729	0.47933833609456	0.46425341413671
6310	0.47162679493974	0.46853184340003	0.47441214408242	0.46757641783098	0.46671870650315	0.51655051298344	0.48080980181384	0.46049332305273
6918	0.47076357050389	0.46379010961512	0.47719410738991	0.4705571738603	0.46612607181086	0.51500062747181	0.47473367279913	0.45906956002421
7586	0.46644757375295	0.4607296505649	0.46643898153098	0.46193393285771	0.46418153551205	0.50757379551978	0.48085219060129	0.45620857197431
8318	0.46372285288653	0.45970231578593	0.46852536823562	0.46968852171044	0.46108389824389	0.50664165180065	0.47636352138235	0.45762060045738
9120	0.45815132240209	0.45527821168533	0.46530401878463	0.45914579125308	0.45557920850646	0.5076591772228	0.47007413194444	0.45808831647719
10000	0.4569641091	0.4520543376	0.4698198634	0.4575165252	0.4540398322	0.5045425412	0.4736903968	0.4558497593
10965	0.4577544244434	0.45382098577138	0.45971798648812	0.4575799806581	0.45290396367499	0.49981763705726	0.46844739525859	0.45055338120359
12023	0.45368810129915	0.45008188684129	0.45601062026386	0.45399410300182	0.45237895464285	0.50014514128632	0.47020854079973	0.45487746907562
13183	0.45146197423972	0.44854844589081	0.45348596944238	0.44990100274703	0.44852713299441	0.49516379913173	0.46597998691409	0.44944858030418
14454	0.44611274055334	0.44497817049049	0.45331354146425	0.44606278734583	0.44649378524934	0.49453189507032	0.46390614823465	0.45059011632098
15849	0.44730906873457	0.44531973648987	0.45003709160512	0.44585889070834	0.44208288240619	0.49544825206398	0.46337854876302	0.44804868618577
17378	0.44590594170463	0.44496087172126	0.4490947479097	0.44496677923855	0.44376693576703	0.49389382828088	0.46116077526002	0.44206733187573
19055	0.44267773706201	0.4406067260587	0.44533542416575	0.44271563398939	0.4403455990376	0.4914228015534	0.4613771469171	0.44427464129888
20893	0.44165209104848	0.43931034596512	0.44393184298573	0.44117404397275	0.43891986244518	0.48959774302172	0.45675623381552	0.44527485979146
22909	0.44054414398995	0.43784034327232	0.44259745487063	0.43744423194563	0.44010115654751	0.48654861819786	0.4572646510791	0.44239380456105
25119	0.43842009348293	0.43688426997679	0.44091522377291	0.43647689728292	0.43688951380869	0.48429915674719	0.45543475517621	0.44059493768934
27542	0.43782730164079	0.43488443750508	0.43784363179423	0.43571013108697	0.4362499473675	0.48014056640482	0.45174151088638	0.43863803638803
30200	0.43467227833209	0.43310725794921	0.43812153500943	0.43553365391869	0.43485683938204	0.48162007362616	0.45333671354327	0.4404925131025
33113	0.4365952380259	0.434921092046	0.43629817457541	0.43221317665606	0.43375425686337	0.48083725870854	0.45365726870554	0.43853418860271
36308	0.43284273806874	0.42964821177296	0.43318072403366	0.43159524701443	0.43168404988734	0.47863973370802	0.45158231680375	0.43698289066487
39811	0.43214727952086	0.43086721035812	0.4339091787203	0.43133455175059	0.42998774820658	0.47900882046964	0.44958410889534	0.4375494729792
43652	0.42898952414257	0.42928720868316	0.43078710340564	0.4295320353633	0.43004033208964	0.47602227296274	0.44811464533719	0.43586337525601
47863	0.42875695485284	0.42900175344069	0.42943169430557	0.42787568524898	0.42840534589814	0.4760063009845	0.44763548572824	0.43293143105958
52481	0.42843119216497	0.42761459832918	0.42995390056354	0.42549507535659	0.42745390963405	0.47249227895031	0.44808000879843	0.43522646982333
57544	0.42685366880518	0.42641779836232	0.42720448494164	0.42650059145923	0.42747618371464	0.47138966381571	0.44620918137505	0.43406215019605
63096	0.42539376569946	0.42399237710828	0.42745029404166	0.42504782449086	0.42632185490824	0.4704299305035	0.44411774916526	0.43147924032913
69183	0.42370727329497	0.42433270580333	0.42549709618164	0.42440439449541	0.42594624579184	0.46952405704939	0.44536529285569	0.43289930449683
75858	0.42293423559647	0.42267849620549	0.42463248349278	0.4235644408723	0.42521220129048	0.46786516605626	0.44494468976266	0.43299265121538
83176	0.4220744779407	0.42265787974523	0.42354340502082	0.42179666404266	0.42337633154628	0.4660391988787	0.44089759852627	0.43181795613161
91201	0.42181179594402	0.42114687228274	0.4227110861353	0.4215748034208	0.42342277076278	0.46695114961375	0.44216876712603	0.43101885792255
100000	0.420709721916	0.420095066174	0.42222400902	0.419583500554	0.422001913503	0.463010059513	0.440918882154	0.431303046992
109648	0.41934615784356	0.41955111467846	0.42044385837078	0.4195003772878	0.42163887179912	0.46326068354645	0.44164263620733	0.42847212414577
120226	0.41963165334903	0.41848433606153	0.4194051298528	0.41826609978184	0.42071424636917	0.46157482820917	0.43907041858924	0.42925205119413
131826	0.417950672768	0.41885273004258	0.4193367524812	0.41731613790562	0.41990303954546	0.46105797987328	0.43794883273598	0.42870103691225
144544	0.41807894065204	0.41684576806886	0.41807165881107	0.41736276583256	0.42000797682074	0.45894034092055	0.43800859036938	0.42885126266629
158489	0.41558136714633	0.41607727108236	0.41755859722732	0.41610658041087	0.41965796832437	0.4571164145722	0.43749348471831	0.42680077889533
173780	0.41566658090506	0.41548282301299	0.41672526533959	0.41591252462409	0.41866982681104	0.45746875215906	0.43512893823261	0.42833029075552
190546	0.41499813069283	0.41510742608974	0.4159928696701	0.4149991122679	0.41806235881206	0.45539864682779	0.43559192729506	0.42702034530495
208930	0.41465722149677	0.41474027895343	0.41535869109209	0.41450473121614	0.417352363425	0.45413327248139	0.43318539536297	0.42649259489877
229087	0.414044598055	0.41427747913427	0.41419341467628	0.41399037506592	0.41722094974335	0.45325066078519	0.43407788152871	0.42548113958268
251189	0.41355704909897	0.41350160810012	0.4138318802555	0.41376908093433	0.41691796011181	0.45308806842455	0.43307396621575	0.42645888570854
275423	0.41280518719194	0.4125756139718	0.412718634551	0.41312368154923	0.4164083783859	0.45260886132169	0.43311737335353	0.42493637337605
301995	0.41255869620914	0.41191218044556	0.41249940133798	0.41262787488122	0.41619269288921	0.45175874784784	0.43157783626109	0.42590755966682
331131	0.41098942572205	0.41175251710651	0.41212983624521	0.41207948120494	0.41609733672646	0.44937811705484	0.43166127628124	0.42666523013855
363078	0.41104319186041	0.41128536165729	0.41124386144121	0.41149817475821	0.4152769973873	0.44965932472192	0.43028503924894	0.42354075666841
398107	0.4107193409504	0.41080955277028	0.41114823030077	0.4113326991292	0.41535715741045	0.44850382820102	0.43154519536911	0.42201402806743
436516	0.41031790478848	0.41007558871145	0.41003763520051	0.41062512310158	0.41479633683746	0.44755901413113	0.43035397133518	0.42373322813641
478630	0.40973405304209	0.40952164406633	0.40942059650558	0.41017386725653	0.41416997470912	0.44646817218391	0.42995719001344	0.42182706709903
524807	0.40908765974593	0.4090112341172	0.40955443976579	0.4096351966446	0.41395500784384	0.44687528764874	0.42824683927704	0.42317722309726
575440	0.40841265093326	0.40855249255128	0.40872411677152	0.40931513177413	0.41362171212265	0.44606845017126	0.43149362538096	0.41986918635339
630957	0.4079531717502	0.40834389974683	0.40824154623275	0.40908893179545	0.41305638062962	0.44351771307354	0.42888660342492	0.42169162103079
691831	0.40766353303954	0.40795832581371	0.40779965538034	0.40880528908347	0.41286747166827	0.4440183237339	0.4274514239507	0.42181914508704
758578	0.40729590126078	0.40714646998487	0.40743600898768	0.4085233287819	0.41283581343492	0.44234564772467	0.42852218897936	0.42017174209303
831764	0.40697803991569	0.40706532235239	0.40694725934061	0.40812438873263	0.4121921629566	0.44301652026891	0.42687174198062	0.42133340374752
912011	0.40672200293997	0.40657973228465	0.4068503772414	0.4078100560628	0.41222877543602	0.44059171389014	0.42635859817544	0.42016868615934
1000000	0.40638074935477	0.40613588611225	0.40614202840259	0.40728400826651	0.41204747130865	0.44067676017603	0.4245013235387	0.41907548718588
1096478	0.40598092398924	0.40568275203543	0.40602279950615	0.40705378054471	0.41176393260702	0.44037051043124	0.424926893552	0.4202258191152
1202264	0.40564528195878	0.40539716386345	0.40564202022998	0.40687738635461	0.41171919615059	0.43966648700714	0.42459072909826	0.42035535161793
1318257	0.40530023300315	0.40520829793449	0.4051370671067	0.40641933071523	0.4111978417887	0.43882692723166	0.42475810359997	0.41840010759908
1445440	0.40497232550409	0.40463972857143	0.40501420483726	0.40622706593824	0.41118741095549	0.43734254401341	0.42526481843815	0.41971656019241
1584893	0.40474015853866	0.4043945832417	0.40419952634004	0.40599341611268	0.41089167410386	0.43778439131923	0.42443278326676	0.41722296035349
1737801	0.40428477855287	0.40416463636665	0.40401247527953	0.40568627001465	0.41068982345075	0.43701368394119	0.42196484942424	0.41748863250897
1905461	0.40427705468465	0.40409137694611	0.40398075391525	0.40522413732301	0.41052621214943	0.43602395224251	0.42183447325157	0.41815089709986
2089296	0.40389510191077	0.40334017544311	0.40362858124705	0.40503661315653	0.41024026451296	0.43540698789976	0.42338723115719	0.41769336400066
2290868	0.40352916201768	0.40327985896401	0.40318450676145	0.40499407413961	0.40998929262722	0.43467513134718	0.42268172339965	0.41818415960271
2511886	0.40337745757331	0.40297009386697	0.4030036953026	0.40466976684517	0.40980637142834	0.43395846170063	0.42262291747715	0.4155685674069
2754229	0.40316265773945	0.40275296961108	0.40286147117284	0.40428097369272	0.40972634146498	0.43300610727387	0.42064404827061	0.41721295601736
3019952	0.40289991162038	0.40248526206552	0.40245641646682	0.40410873853155	0.40946795773392	0.4331222982329	0.42309003133805	0.41798834430366
3311311	0.40263263078335	0.40232522423029	0.40231298788314	0.40402531001875	0.40931300058357	0.43196045731291	0.42022978157016	0.4154831284372
3630781	0.40238343349562	0.40208812136564	0.40199157580701	0.40397109961804	0.40909220707188	0.43210068580055	0.4198418760898	0.41618388989193
3981072	0.40222439709294	0.40191529077591	0.40192770997805	0.40354889384269	0.4090327361289	0.43156699885017	0.42115426692735	0.41645212816973
4365158	0.40193205186954	0.40162171155921	0.40160250452106	0.40344568504605	0.40886354094897	0.43013966394476	0.41968835618277	0.41568930351864
4786301	0.40172780120772	0.4013627372285	0.40136227159629	0.4032921926059	0.40898278009131	0.42915382562004	0.42124120834201	0.41772552542503
5248075	0.40165675340666	0.4013622132657	0.40119528302951	0.4031282059748	0.40864412114457	0.42913520689721	0.42051769554912	0.41642582918539
5754399	0.40138908186288	0.40110887295151	0.40101134658753	0.40285530846994	0.40852369813539	0.42900909428677	0.41903573839883	0.41730656979755
6309573	0.40119825181147	0.40084787216843	0.40083963407712	0.4027683984934	0.40837236762482	0.42860676219815	0.42101102457711	0.41732540379783
6918310	0.40102173017777	0.4005908695165	0.40063344424966	0.40260356601324	0.40834605279295	0.42744305237765	0.41885466117178	0.41578292205065
7585776	0.40094287821588	0.40042543800261	0.40042718511602	0.40245802153933	0.40811537747668	0.42808804372492	0.41792677591221	0.41438656172573
8317638	0.40066125097564	0.40036937348579	0.40033626675075	0.40235151002993	0.408077657889	0.42681108525933	0.41823413501978	0.41369327662726
10000000	0.40039320981981	0.39989655622916	0.40000272803614	0.40200550977464	0.40789354503266	0.42628704432261	0.41917040181882	0.41397342267615
10964782	0.40025390540398	0.39987799510717	0.39990434258717	0.40197509275149	0.40781127241535	0.42586495565129	0.41775574246588	0.4140337232416
12022644	0.40012226347551	0.39965763706864	0.39974529659292	0.40179411438535	0.40773002761254	0.42624793072897	0.41763144217601	0.41297341757761
13182567	0.39995804130057	0.3994810047414	0.39966447633751	0.40168209813156	0.4075656151191	0.42454596084359	0.41744936205824	0.41442079838165
14454398	0.39982047608091	0.39938745793065	0.39946601682339	0.40159004798872	0.40753742456756	0.42619668819389	0.41647490559505	0.41481389587021
15848932	0.39975783369139	0.39929581140741	0.39938191085462	0.40145390660315	0.40747385483564	0.423568772997	0.41765835072278	0.41423666977161
17378008	0.39954590508363	0.39917519691821	0.3991849047416	0.4013596764674	0.40735864006429	0.42404344306761	0.41634037340152	0.415842744736
19054607	0.39949634397468	0.39901349546864	0.39910132622897	0.40124397489552	0.4071823118509	0.42460259395866	0.41811579860516	0.41327829145692
20892961	0.39939308521509	0.39887992219608	0.3989904017062	0.40116972030417	0.40716861425672	0.42297857012885	0.41685996126839	0.41585720940521
22908677	0.3992724671733	0.39879897933112	0.3988865917058	0.40100703301698	0.40704553536816	0.42283281895215	0.41716753541583	0.41451384101258
25118864	0.3991664120455	0.39873202522799	0.39873103704548	0.40092981240143	0.40700597611195	0.42233918649739	0.41616086473391	0.41213986921659
27542287	0.39902059618685	0.39853595706603	0.39866726963245	0.40086746560481	0.40693781785758	0.42217790237297	0.41419890222018	0.41490566461052
30199517	0.39894043536206	0.39839875603282	0.39854953849157	0.40079975991439	0.40683966479404	0.42200487684976	0.4157239467469	0.41328279244206
33113112	0.39885462106166	0.39840538400279	0.39844503696436	0.40068695864498	0.40681638996207	0.4216171012233	0.41515022594107	0.41184120778826
36307805	0.39875156652733	0.39821670364355	0.39835169501739	0.40059452992057	0.40672741752729	0.42214936369817	0.41610175433475	0.4137516868842
39810717	0.39866456573365	0.39817558066901	0.39828864340722	0.40049691215752	0.40664828867534	0.42120374045276	0.41513052261133	0.41532046249457
43651583	0.39861645851526	0.39805918641001	0.39820164195729	0.40046539022992	0.40661639517333	0.42189849627902	0.41606656307594	0.41307231723261
47863009	0.39849942199235	0.39797703598938	0.39810432856879	0.4003420286204	0.40657133493516	0.42047203964582	0.41643394028237	0.41301187661436
52480746	0.39842244192664	0.39788879764033	0.39801433316367	0.40023594153737	0.40648268508388	0.42030216440631	0.41366079689908	0.4124020928931
57543994	0.39836004061352	0.39782809272192	0.39795463667424	0.40018736682461	0.4064398768642	0.41978461106946	0.41491270094881	0.41197002120371
63095734	0.39828913300267	0.3977427659007	0.39789447656647	0.40009515840687	0.40636357098633	0.4189891082186	0.41358180885889	0.41224520662249
69183097	0.39821265226541	0.39766959145348	0.39781738446582	0.40007026042262	0.40633679118606	0.41926908754163	0.41363948296604	0.41067271280014
75857758	0.39815939926101	0.39755644519559	0.39771750264013	0.40001475091204	0.40632104959561	0.41832974382063	0.41540907819576	0.41571095708695
83176377	0.39805346617773	0.39750640379666	0.39767012210526	0.39992547964554	0.40624466944671	0.41897004798663	0.41409208200915	0.41278753709452
91201084	0.3979793951455	0.39746186070886	0.39759206775262	0.39983438806693	0.40622522769219	0.41812648715559	0.41376233878487	0.413168296552
100000000	0.39791204816972	0.3973936500749	0.39752035565603	0.39980346632788	0.40613981684883	0.41845726560327	0.41330505907028	0.4119007519282
109647820	0.39786185972031	0.39730320633811	0.39748192064678	0.39974129234075	0.40611133958488	0.41811146225034	0.41350673945771	0.41331226628928
120226443	0.3977939437185	0.39723874088594	0.39740748777305	0.3996828792196	0.40608405448415	0.41741672334115	0.41406486749456	0.41374460883868
131825674	0.39773698262383	0.397188754411	0.39736863060764	0.39961582299069	0.40601161757634	0.41808495363537	0.41500417545005	0.41296148881611
144543977	0.39767948279163	0.39711716364054	0.3973030905892	0.39955672089473	0.4059754863689	0.41690334600754	0.41491256459672	0.41150268508889
158489319	0.39762350446511	0.3970764493382	0.39725706985711	0.39952602245892	0.40593605673166	0.41669955214469	0.41380670780677	0.41086798141192
173780083	0.39756851509588	0.39703293105501	0.3971867382333	0.39945940818208	0.40589056933664	0.41614764378959	0.41330276437437	0.41165611098639
190546072	0.39751416038865	0.39695811758199	0.397154012687	0.39943069239215	0.4058406338068	0.41675089769274	0.41332740979435	0.41134125605485
208929613	0.39747642371855	0.3968872809019	0.39711131753431	0.39936370899845	0.4057977721412	0.41682042428619	0.41152145184114	0.41197639641186
229086765	0.39741903404072	0.39685317752096	0.39706588415048	0.39931971417236	0.40579351445122	0.41612460081885	0.41226643202327	0.41163606033944
251188643	0.39737081130672	0.39681588015385	0.3970044292352	0.39926360473959	0.40575713006706	0.41612462527686	0.41309432106244	0.41368820827633
275422870	0.3973142954877	0.39675378453432	0.39697036240383	0.39922754550899	0.40574124938542	0.41516760345013	0.41132864121913	0.41116355003553
301995172	0.39728082746389	0.39671778439174	0.39693234152168	0.3991803319408	0.40570063374372	0.41528321858363	0.41313671794645	0.41203590763098
331131121	0.3972507885715	0.39666592577268	0.39686501874965	0.39913384474671	0.40567074201787	0.41503925145608	0.4119525932812	0.41236904508808
363078055	0.39719096888219	0.3966348098725	0.39684176157664	0.39909248623266	0.40563679756545	0.41469076440015	0.4125246608219	0.41240838214215
398107171	0.3971625048997	0.39660328670478	0.39680649960068	0.39906174996978	0.40557425456093	0.41468345371903	0.41309938446205	0.41287203511328
436515832	0.39711369105189	0.39655186127336	0.39677164960201	0.39901338057884	0.40556565683415	0.41432794604993	0.41346145002238	0.41113585272943
478630092	0.39708199987568	0.39651936130503	0.39672774424797	0.39897331390828	0.40555707835638	0.41515236626577	0.41110080101046	0.40997054169536
524807460	0.39704161285005	0.39648701527578	0.39669856281449	0.39892974675261	0.40551474540733	0.41432789696237	0.4121641710352	0.4110421404658
575439937	0.397008367857	0.39644182105333	0.39665289508743	0.39889734332839	0.4055019515158	0.41416208903789	0.41234192275289	0.40892076888962
630957344	0.39697623703773	0.39640642369931	0.39662164552971	0.39886371299319	0.40546765071519	0.41387397063149	0.41117938266416	0.41129674761015
691830971	0.39694107104242	0.39637763221481	0.39660082495494	0.39883784126737	0.40543363906809	0.41368720813342	0.41092010362201	0.41140789022611
758577575	0.39691227228688	0.39634504133637	0.39656155097171	0.39878854669849	0.40541724580823	0.41421322861477	0.41161341622751	0.4110220933157
831763771	0.39686964890271	0.39630378088513	0.39653613251687	0.39876050514226	0.40539816929681	0.41273102904999	0.41045066747755	0.41064739259777
912010839	0.39684515442672	0.39628974300213	0.39650789594145	0.39871994867479	0.4053765095043	0.41288811488965	0.41171134649264	0.41107433991507
1000000000	0.39680713055169	0.39623835313724	0.39648255288966	0.39868998057858	0.40534377376371	0.41260552946677	0.41137622044734	0.4109716762893
1096478196	0.39678336883905	0.39621915251996	0.39644792233903	0.39866255272564	0.40533591300052	0.4122136568123	0.41035813684795	0.41169753733359
1202264435	0.39675014817921	0.3961921475673	0.39642253472057	0.3986358351341	0.40531530527015	0.41290571091407	0.4119551191139	0.40962758055365
1318256739	0.39672630325715	0.39616333213922	0.39639912984424	0.39860472303348	0.40530174491396	0.41237638076888	0.4104532909734	0.4110670424169
1445439771	0.39669449262164	0.3961365894696	0.3963726110114	0.39856849580258	0.40525954613369	0.41245570727081	0.40994965374041	0.41241376398655
1584893192	0.3966738824432	0.39611020383058	0.39634620390677	0.39855134980169	0.4052574244281	0.41182257870589	0.41004322576702	0.40965662004328
1737800829	0.39664103983143	0.39608203440489	0.39632888580133	0.39851725152142	0.40523250298278	0.4120854192323	0.4120318104951	0.40971160963104
1905460718	0.39662187690163	0.39605475574857	0.39630568418878	0.39849167509097	0.40521494202481	0.41176739484303	0.41037949901551	0.40944082829538
2089296131	0.39659051147175	0.39603766848499	0.39627879709053	0.39846931980537	0.40519913627656	0.41165200224847	0.41053767174727	0.41073578384669

==> Experiments2/fig2a.tsv <==
# Bucketed average tau/n; |H|=2, n=1e7, sigma=n^0.5/ln n
# col 0: bucket index
# col 1: average tau/n in fitness bucket over 100 runs
# other columns: individual run data
1	35	34	34	34	35	35
2	96	95	96	95	96	97
3	113	112	113	112	113	113
4	117	115	117	115	116	117
5	119	118	119	118	119	119
6	121	120	120	120	120	121
7	122	122	123	121	122	122
8	124	124	124	123	125	123
9	125	125	125	124	126	125
10	126	128	126	126	127	127
11	128	128	127	126	129	128
12	129	130	129	127	129	129
13	131	132	130	129	131	131
14	132	133	132	132	132	132
15	134	133	132	134	134	133
16	135	134	136	137	135	134
17	137	135	136	138	136	136
18	139	136	137	139	138	138
19	140	138	139	141	140	139
20	142	141	140	143	142	141
21	143	142	142	144	144	144
22	145	143	144	146	146	147
23	147	147	147	147	148	148
24	149	148	150	149	149	150
25	151	151	152	152	150	151
26	153	153	153	153	151	152
27	155	153	155	155	154	154
28	157	156	156	156	156	158
29	159	158	160	159	160	159
30	161	160	162	161	161	160
31	164	163	163	164	162	163
32	166	167	164	168	165	167
33	168	169	167	170	166	170
34	171	170	169	173	168	171
35	174	173	173	174	171	173
36	176	175	175	177	175	174
37	179	177	177	181	178	177
38	182	181	179	182	180	178
39	185	184	184	185	183	181
40	187	187	186	188	186	187
41	191	191	190	191	190	192
42	194	194	193	196	194	196
43	197	199	196	198	197	197
44	200	203	201	200	200	197
45	204	205	205	203	205	201
46	207	206	208	207	208	207
47	211	210	211	211	212	210
48	214	213	214	216	216	215
49	218	220	218	220	219	220
50	222	223	221	222	221	224
51	225	226	224	224	224	226
52	227	228	227	225	228	228
53	229	230	228	228	232	229
54	231	233	229	232	233	231
55	232	234	229	232	235	233
56	233	233	230	232	235	233
57	234	234	231	233	236	233
58	234	233	230	234	237	234
59	235	232	230	234	237	233
60	235	235	232	234	237	233
61	236	238	233	234	238	233
62	236	241	233	235	239	233
63	236	241	233	237	240	233
64	237	240	234	236	240	235
65	237	241	234	236	240	236
66	237	241	234	237	240	236
67	237	240	235	237	241	236
68	237	239	235	237	242	237
69	237	239	235	237	242	237
70	237	240	234	237	241	238
71	237	241	234	236	240	239
72	237	241	234	236	240	240
73	237	242	234	236	239	239
74	237	241	233	237	239	238
75	238	241	233	236	239	238
76	238	240	233	236	239	239
77	238	240	234	236	239	239
78	238	243	234	236	240	239
79	238	243	237	235	240	238
80	238	243	239	235	244	238
81	238	243	239	236	243	238
82	238	243	238	237	243	239
83	238	243	238	236	243	239
84	238	243	237	236	242	239
85	238	243	237	237	241	238
86	238	242	236	237	241	238
87	238	242	236	236	240	238
88	238	242	236	237	239	239
89	238	241	237	237	239	239
90	238	241	237	238	241	239
91	238	242	237	237	240	238
92	238	241	237	237	240	237
93	238	241	238	236	239	238
94	238	240	238	236	239	237
95	238	240	238	236	239	236
96	238	239	239	235	239	238
97	238	238	239	235	239	237
98	238	238	238	235	238	237
99	238	237	239	235	239	237
100	238	237	239	235	239	237

==> Experiments2/fig2b.tsv <==
# Bucketed average tau/n; |H|=3, n=1e7, sigma=n^0.5/ln n
# col 0: bucket index
# col 1: average tau/n in fitness bucket over 100 runs
# other columns: individual run data
1	26	26	25	26	26	27
2	69	70	69	69	70	70
3	78	78	79	78	78	78
4	81	83	82	81	80	80
5	83	85	83	83	83	83
6	85	84	86	84	86	86
7	87	86	87	87	88	88
8	89	88	89	88	89	89
9	91	90	91	91	90	92
10	93	95	92	93	92	92
11	95	96	95	94	94	95
12	97	96	96	97	96	98
13	99	99	99	98	98	98
14	101	101	99	102	101	100
15	104	103	103	106	103	102
16	106	107	109	108	105	104
17	109	109	111	110	110	108
18	111	112	113	111	112	110
19	114	114	114	114	115	114
20	117	115	116	116	118	119
21	120	117	118	119	120	121
22	123	123	121	122	122	124
23	126	127	126	127	125	127
24	129	131	131	128	128	128
25	132	135	133	133	134	132
26	136	136	135	136	139	135
27	140	139	138	138	140	140
28	143	143	142	142	142	142
29	147	146	147	144	144	145
30	151	151	151	150	150	150
31	156	157	156	155	155	155
32	160	160	160	160	160	159
33	164	164	164	165	163	165
34	168	167	168	171	168	168
35	172	171	171	176	172	170
36	175	176	174	178	174	174
37	179	181	176	178	178	178
38	182	183	181	181	181	181
39	186	183	185	185	186	186
40	189	188	189	188	189	187
41	192	191	191	192	192	194
42	196	194	194	195	196	198
43	199	195	197	199	197	200
44	202	199	203	203	200	201
45	206	206	208	207	203	205
46	210	212	211	209	208	210
47	214	214	214	214	214	214
48	217	218	217	218	219	217
49	221	221	219	219	221	219
50	224	224	224	221	224	226
51	227	226	227	225	229	228
52	230	229	231	228	231	229
53	232	234	232	233	235	230
54	234	237	235	235	236	230
55	235	237	238	237	242	232
56	236	236	242	237	242	234
57	236	236	243	237	241	236
58	237	235	243	236	240	237
59	238	235	242	235	240	237
60	238	236	242	235	241	236
61	238	235	241	237	241	240
62	239	234	240	240	241	241
63	239	234	240	241	240	244
64	239	233	239	241	240	244
65	239	235	239	240	240	243
66	239	237	238	240	239	242
67	239	238	238	240	241	242
68	239	241	237	239	241	241
69	240	241	236	238	240	240
70	240	242	236	239	239	240
71	240	244	237	239	239	239
72	240	243	238	243	240	239
73	240	243	244	244	240	239
74	240	243	244	245	240	238
75	240	243	244	245	239	238
76	240	242	243	244	239	239
77	240	242	242	243	239	238
78	240	241	242	243	238	238
79	240	242	241	242	239	237
80	240	242	240	241	238	239
81	240	241	241	241	238	240
82	240	241	241	242	239	240
83	240	240	241	242	240	239
84	240	240	241	242	239	239
85	240	239	241	243	238	239
86	240	238	240	243	238	239
87	240	238	240	242	237	240
88	240	240	240	242	238	240
89	240	239	239	241	239	239
90	240	239	239	240	239	240
91	240	238	238	240	238	240
92	240	237	238	240	238	239
93	240	237	240	241	238	239
94	240	238	241	240	238	241
95	240	237	240	240	240	242
96	240	238	240	241	240	241
97	240	238	239	241	239	240
98	240	237	239	241	239	240
99	240	236	239	240	238	239
100	240	236	239	239	238	239

==> Experiments2/fig2c.tsv <==
# Bucketed average tau/n; |H|=4, n=1e7, sigma=n^0.5/ln n
# col 0: bucket index
# col 1: average tau/n in fitness bucket over 100 runs
# other columns: individual run data
1	21	21	21	21	21	21
2	54	54	54	54	55	54
3	61	61	60	60	61	60
4	63	62	63	62	62	62
5	65	66	66	65	65	64
6	67	67	67	67	67	66
7	70	70	69	69	69	68
8	72	73	71	72	73	72
9	74	75	74	75	75	75
10	77	77	77	79	77	78
11	79	79	80	80	78	80
12	82	81	82	83	83	81
13	85	84	84	86	85	84
14	88	88	87	89	88	87
15	91	92	89	91	89	90
16	94	94	94	93	94	95
17	97	97	98	97	97	97
18	101	100	101	102	100	100
19	105	104	105	106	103	106
20	108	108	108	109	107	109
21	112	112	112	115	112	113
22	116	118	116	116	116	115
23	120	121	119	119	121	122
24	125	125	123	126	125	127
25	129	128	129	129	129	131
26	134	133	134	134	132	134
27	138	138	138	139	139	139
28	143	143	141	142	145	141
29	147	147	146	146	148	146
30	151	150	152	151	151	151
31	156	155	154	156	155	157
32	160	160	157	160	159	162
33	165	164	163	165	165	165
34	169	168	169	169	170	169
35	173	170	172	172	174	174
36	177	176	176	175	179	176
37	181	181	180	183	179	179
38	184	183	182	187	182	183
39	187	189	188	188	187	189
40	190	190	191	194	193	194
41	194	191	191	194	197	195
42	197	196	197	203	198	197
43	200	199	201	205	201	201
44	204	202	204	206	208	207
45	208	208	206	207	212	209
46	211	214	207	211	212	214
47	215	222	213	219	213	219
48	219	225	218	225	219	222
49	223	225	221	228	225	222
50	226	227	227	228	228	224
51	229	230	230	229	231	229
52	232	235	230	229	232	234
53	234	237	232	236	234	234
54	236	236	234	237	234	235
55	237	235	235	238	237	237
56	237	237	237	242	238	239
57	238	237	236	241	238	241
58	239	237	250	240	243	240
59	239	238	253	240	243	244
60	240	242	252	239	242	245
61	240	242	251	238	241	244
62	240	242	251	238	241	244
63	241	241	250	237	240	243
64	241	241	249	238	239	243
65	241	240	249	240	239	243
66	241	240	248	240	239	242
67	241	239	247	239	241	241
68	241	239	247	238	243	241
69	241	238	246	238	242	240
70	241	237	245	239	241	239
71	241	237	245	245	242	246
72	241	236	244	245	242	246
73	242	237	243	244	241	246
74	242	238	243	243	240	245
75	242	240	247	243	240	244
76	242	240	246	242	243	244
77	242	241	245	241	242	243
78	242	241	245	242	242	242
79	242	240	244	243	241	242
80	242	239	243	244	240	241
81	242	241	243	247	240	241
82	241	241	242	246	239	243
83	242	240	241	246	238	242
84	241	239	241	245	238	242
85	241	239	241	244	240	244
86	241	240	241	244	241	244
87	241	239	240	243	240	248
88	242	240	239	242	242	248
89	241	241	239	242	241	248
90	241	240	238	241	240	247
91	241	240	239	241	240	246
92	242	239	239	243	239	246
93	242	239	238	242	240	245
94	242	239	238	242	241	244
95	242	242	237	242	241	244
96	242	243	237	244	244	243
97	242	242	238	243	243	242
98	242	242	240	242	243	242
99	242	241	240	242	243	242
100	242	244	240	242	242	241

==> Experiments2/fig2d.tsv <==
# Bucketed average tau/n; |H|=5, n=1e7, sigma=n^0.5/ln n
# col 0: bucket index
# col 1: average tau/n in fitness bucket over 100 runs
# other columns: individual run data
1	17	17	17	17	18	18
2	45	44	44	44	46	44
3	50	50	50	50	51	51
4	52	53	52	52	53	52
5	55	55	54	56	54	57
6	57	57	56	57	56	59
7	59	59	59	60	58	59
8	62	62	61	62	62	62
9	65	65	64	64	64	64
10	68	68	67	66	67	68
11	71	71	72	71	71	69
12	74	73	76	75	74	72
13	77	76	78	77	77	75
14	81	79	82	81	81	79
15	84	83	85	84	85	83
16	88	87	89	87	90	86
17	93	92	93	93	92	91
18	97	97	96	98	96	96
19	101	101	101	103	102	102
20	106	106	105	107	107	108
21	111	112	110	110	110	112
22	115	116	114	115	115	115
23	120	119	120	120	119	119
24	125	123	127	124	126	124
25	130	129	131	130	132	129
26	134	134	137	135	136	136
27	139	141	141	137	138	140
28	144	146	145	142	142	143
29	148	150	149	149	148	146
30	152	153	151	154	152	152
31	157	158	155	161	155	158
32	162	162	162	164	161	162
33	166	165	166	166	168	166
34	170	167	171	170	171	169
35	174	174	175	175	175	172
36	178	177	178	177	178	175
37	182	179	182	180	180	180
38	186	186	190	182	184	184
39	189	192	193	188	187	190
40	192	192	194	196	192	191
41	195	192	200	201	197	198
42	199	196	202	201	203	201
43	202	200	202	202	212	206
44	206	202	204	209	213	209
45	210	206	207	215	216	211
46	213	208	214	215	218	211
47	217	217	222	216	219	212
48	220	218	225	219	219	219
49	224	222	225	224	223	221
50	227	228	226	231	229	226
51	230	230	231	233	234	229
52	233	231	236	234	238	232
53	236	233	242	237	239	236
54	237	234	244	239	238	238
55	238	238	244	238	240	237
56	239	238	243	238	240	237
57	240	239	243	237	240	237
58	240	239	242	240	242	237
59	241	239	242	241	247	236
60	241	238	241	242	247	237
61	241	239	240	241	246	240
62	242	240	240	241	247	241
63	242	240	241	240	246	241
64	242	241	244	240	246	240
65	242	241	249	240	245	239
66	243	240	248	240	244	239
67	242	240	248	239	244	238
68	242	239	247	242	243	238
69	242	238	246	245	243	237
70	243	238	246	244	243	237
71	243	238	246	243	242	236
72	243	238	245	243	242	242
73	243	238	245	242	241	242
74	243	240	244	242	240	241
75	243	239	243	243	240	241
76	243	238	243	248	239	240
77	243	246	242	249	239	240
78	243	246	241	248	238	244
79	243	245	241	248	239	243
80	243	247	240	247	239	243
81	243	250	239	246	238	242
82	243	249	239	246	239	245
83	243	249	239	245	240	245
84	243	248	240	245	243	244
85	243	247	244	244	243	243
86	243	247	244	243	242	243
87	243	249	244	243	242	242
88	243	249	244	243	241	247
89	243	248	247	244	241	247
90	243	248	246	244	241	247
91	243	247	248	243	240	246
92	243	247	247	244	243	245
93	243	247	247	243	243	246
94	243	246	246	243	242	246
95	243	245	245	242	241	246
96	243	245	245	241	241	247
97	243	244	244	241	240	246
98	243	243	243	240	239	245
99	243	243	243	240	239	245
100	243	242	242	240	239	244

==> Experiments2/fig3a.tsv <==
# Bucketed operator use (% iterations in fitness bucket); |H|=2, n={1e7, 1e5, 1e9}, sigma=n^0.5/ln n
# col 0: fitness bucket index
# col 1: RLS_1 usage percentage average over 100 runs with n=10^7
# col 2: RLS_2 usage percentage average over 100 runs with n=10^7
# col 3: RLS_1 usage percentage average over 100 runs with n=10^5
# col 4: RLS_2 usage percentage average over 100 runs with n=10^5
# col 5: RLS_1 usage percentage average over 100 runs with n=10^9
# col 6: RLS_2 usage percentage average over 100 runs with n=10^9
1	50.11	49.89	49.91	50.09	46.1	53.9
2	32.78	67.22	49.82	50.18	2.02	97.98
3	5.14	94.86	42.43	57.57	0.82	99.18
4	2.57	97.43	25.68	74.32	0.73	99.27
5	2.08	97.92	18.82	81.18	0.66	99.34
6	1.77	98.23	10.88	89.12	0.68	99.32
7	1.76	98.24	8.68	91.32	0.67	99.33
8	1.41	98.59	8.48	91.52	0.72	99.28
9	1.52	98.48	9.66	90.34	0.67	99.33
10	1.55	98.45	8.35	91.65	0.71	99.29
11	1.61	98.39	6.44	93.56	0.69	99.31
12	1.41	98.59	4.62	95.38	0.74	99.26
13	1.42	98.58	9.7	90.3	0.7	99.3
14	1.58	98.42	6.41	93.59	0.75	99.25
15	1.54	98.46	8.25	91.75	0.69	99.31
16	1.51	98.49	5.3	94.7	0.77	99.23
17	1.78	98.22	6.63	93.37	0.76	99.24
18	1.72	98.28	6.83	93.17	0.76	99.24
19	1.32	98.68	3.55	96.45	0.79	99.21
20	1.6	98.4	8.49	91.51	0.79	99.21
21	1.75	98.25	5.99	94.01	0.8	99.2
22	1.68	98.32	7.78	92.22	0.8	99.2
23	1.72	98.28	7.12	92.88	0.84	99.16
24	1.53	98.47	6.68	93.32	0.83	99.17
25	1.86	98.14	6.53	93.47	0.82	99.18
26	1.73	98.27	8.5	91.5	0.83	99.17
27	1.73	98.27	7.01	92.99	0.86	99.14
28	1.9	98.1	8.57	91.43	0.89	99.11
29	1.95	98.05	11.93	88.07	0.86	99.14
30	1.61	98.39	13.62	86.38	0.9	99.1
31	1.78	98.22	11.4	88.6	0.91	99.09
32	1.91	98.09	11.84	88.16	0.88	99.12
33	1.96	98.04	8.66	91.34	0.92	99.08
34	1.94	98.06	11.34	88.66	0.93	99.07
35	2.13	97.87	12.1	87.9	0.95	99.05
36	2.27	97.73	12.98	87.02	0.99	99.01
37	1.92	98.08	17.49	82.51	1	99
38	2.51	97.49	14.11	85.89	0.99	99.01
39	2.49	97.51	14.69	85.31	1.03	98.97
40	2.86	97.14	20.1	79.9	1.04	98.96
41	3.64	96.36	19.89	80.11	1.03	98.97
42	4.26	95.74	21.23	78.77	1.05	98.95
43	4.4	95.6	25.25	74.75	1.09	98.91
44	5.4	94.6	29.6	70.4	1.11	98.89
45	7.37	92.63	32.9	67.1	1.17	98.83
46	9.81	90.19	38.9	61.1	1.32	98.68
47	12.56	87.44	35.71	64.29	1.88	98.12
48	19.31	80.69	37.19	62.81	3.38	96.62
49	31.01	68.99	39.83	60.17	8.99	91.01
50	42.4	57.6	40.62	59.38	29.58	70.42
51	53.82	46.18	49.72	50.28	70.39	29.61
52	73.79	26.21	54.71	45.29	93.74	6.26
53	81.2	18.8	57.03	42.97	98.74	1.26
54	89.92	10.08	68.27	31.73	99.59	0.41
55	94.66	5.34	63.1	36.9	99.81	0.19
56	97.67	2.33	69.82	30.18	99.9	0.1
57	97.7	2.3	71.88	28.12	99.9	0.1
58	99.2	0.8	75.16	24.84	99.91	0.09
59	98.72	1.28	82.38	17.62	99.91	0.09
60	99.05	0.95	79.55	20.45	99.93	0.07
61	99.23	0.77	86.79	13.21	99.93	0.07
62	99.41	0.59	87.51	12.49	99.94	0.06
63	99.44	0.56	89.78	10.22	99.93	0.07
64	99.55	0.45	92.32	7.68	99.96	0.04
65	99.65	0.35	95.57	4.43	99.94	0.06
66	99.6	0.4	96.64	3.36	99.96	0.04
67	99.69	0.31	90.82	9.18	99.95	0.05
68	99.59	0.41	95.53	4.47	99.96	0.04
69	99.72	0.28	95.82	4.18	99.95	0.05
70	99.65	0.35	97.03	2.97	99.97	0.03
71	99.59	0.41	94.94	5.06	99.95	0.05
72	99.81	0.19	97.06	2.94	99.95	0.05
73	99.66	0.34	96.35	3.65	99.94	0.06
74	99.64	0.36	94.97	5.03	99.95	0.05
75	99.63	0.37	96.96	3.04	99.97	0.03
76	99.62	0.38	98.13	1.87	99.96	0.04
77	99.66	0.34	98.23	1.77	99.95	0.05
78	99.53	0.47	97.62	2.38	99.97	0.03
79	99.7	0.3	97.31	2.69	99.96	0.04
80	99.7	0.3	97.88	2.12	99.95	0.05
81	99.76	0.24	97.22	2.78	99.97	0.03
82	99.59	0.41	97.48	2.52	99.95	0.05
83	99.65	0.35	97.75	2.25	99.96	0.04
84	99.75	0.25	97.69	2.31	99.96	0.04
85	99.74	0.26	98.26	1.74	99.96	0.04
86	99.66	0.34	97.64	2.36	99.96	0.04
87	99.64	0.36	97.04	2.96	99.96	0.04
88	99.67	0.33	97.22	2.78	99.96	0.04
89	99.71	0.29	98.04	1.96	99.97	0.03
90	99.8	0.2	97.21	2.79	99.98	0.02
91	99.72	0.28	97.89	2.11	99.97	0.03
92	99.63	0.37	97.69	2.31	99.95	0.05
93	99.63	0.37	97.35	2.65	99.97	0.03
94	99.7	0.3	97.42	2.58	99.96	0.04
95	99.69	0.31	97.84	2.16	99.97	0.03
96	99.7	0.3	96.82	3.18	99.98	0.02
97	99.66	0.34	97.49	2.51	99.96	0.04
98	99.73	0.27	96.08	3.92	99.96	0.04
99	99.69	0.31	97.06	2.94	99.97	0.03
100	99.74	0.26	97.26	2.74	99.97	0.03

==> Experiments2/fig3b.tsv <==
# Bucketed operator use (% iterations in fitness bucket); |H|=3, n={1e7, 1e5, 1e9}, sigma=n^0.5/ln n
# col 0: fitness bucket index
# col 1: RLS_1 usage percentage average over 100 runs with n=10^7
# col 2: RLS_2 usage percentage average over 100 runs with n=10^7
# col 3: RLS_3 usage percentage average over 100 runs with n=10^7
# col 4: RLS_1 usage percentage average over 100 runs with n=10^5
# col 5: RLS_2 usage percentage average over 100 runs with n=10^5
# col 6: RLS_3 usage percentage average over 100 runs with n=10^5
# col 7: RLS_1 usage percentage average over 100 runs with n=10^9
# col 8: RLS_2 usage percentage average over 100 runs with n=10^9
# col 9: RLS_3 usage percentage average over 100 runs with n=10^9
1	33.5	33.27	33.23	32.84	33.71	33.45	28.9	28.98	42.12
2	18.69	18.7	62.61	33.94	32.16	33.9	1.32	1.31	97.37
3	3.45	3.12	93.43	27.06	27.01	45.93	0.89	0.9	98.21
4	2.3	2.28	95.42	15.74	18.92	65.33	0.83	0.83	98.34
5	1.72	1.84	96.44	11.96	15.6	72.44	0.88	0.87	98.25
6	1.77	1.74	96.48	8.71	14.52	76.76	0.85	0.86	98.29
7	1.81	1.77	96.42	5.93	11.14	82.94	0.88	0.87	98.25
8	1.7	1.67	96.63	6.37	8.61	85.02	0.91	0.91	98.18
9	1.9	1.9	96.2	6.25	11.5	82.25	0.9	0.91	98.19
10	1.77	1.68	96.55	5.57	13.74	80.69	0.92	0.9	98.17
11	1.77	1.9	96.34	4.33	10.08	85.59	0.9	0.94	98.16
12	1.98	1.86	96.16	5.29	14.78	79.94	0.91	0.92	98.17
13	1.91	1.94	96.15	4.23	17.02	78.75	0.98	0.95	98.07
14	1.75	1.81	96.44	3.98	15.52	80.5	0.92	0.94	98.13
15	1.86	2.01	96.13	3.7	14.29	82.01	0.99	0.98	98.03
16	1.93	2.11	95.96	4.87	12.92	82.21	0.94	0.97	98.09
17	1.92	2.2	95.88	5.68	17.04	77.28	1	0.98	98.02
18	1.93	2.42	95.65	5.44	19.32	75.24	0.97	1.03	98
19	1.95	2.33	95.72	4.91	15.7	79.38	0.99	1.02	97.99
20	2.31	3.12	94.58	6.36	21.59	72.05	1.01	1	97.99
21	1.93	3.03	95.05	6.49	24.4	69.11	1.08	1.07	97.85
22	2.19	3.69	94.12	5.88	20.31	73.81	1.02	1.05	97.93
23	1.87	3.95	94.17	4.54	21.45	74.01	1.06	1.02	97.92
24	1.93	4.18	93.9	4.91	20.69	74.4	1.04	1.08	97.89
25	2.09	5.47	92.44	5.73	27	67.27	1.11	1.16	97.74
26	2.09	6.14	91.77	5.08	27	67.92	1.11	1.1	97.8
27	2.11	7.89	89.99	6.01	26.33	67.65	1.15	1.2	97.66
28	1.93	9.22	88.84	5.67	31.88	62.46	1.12	1.32	97.56
29	2.34	14.53	83.13	8.4	34.06	57.54	1.13	1.73	97.14
30	2.1	19.95	77.95	6.25	37.54	56.21	1.14	2.42	96.44
31	2.06	23.37	74.58	8.83	44.17	47	1.17	4.51	94.32
32	2.1	33.61	64.29	8.54	47.83	43.63	1.19	10.1	88.71
33	1.88	39.87	58.25	7.82	44.8	47.37	1.11	25.01	73.88
34	1.95	49.47	48.58	7.84	44.52	47.64	0.98	54.08	44.94
35	1.9	63.64	34.45	10.8	46.81	42.39	0.84	81.05	18.1
36	1.84	72.29	25.88	10.17	50.78	39.05	0.65	93.91	5.44
37	1.66	78.65	19.69	10.94	48.55	40.51	0.7	96.74	2.57
38	1.79	84.64	13.57	12.69	52.65	34.66	0.68	97.99	1.33
39	1.77	88.84	9.39	12.89	59.09	28.02	0.63	98.5	0.87
40	2.24	91.13	6.63	15.62	50.48	33.9	0.74	98.46	0.81
41	2.63	91.48	5.89	19.88	52.45	27.66	0.68	98.65	0.67
42	2.47	93.65	3.88	19.61	59.8	20.59	0.73	98.54	0.74
43	3.32	93.56	3.12	19.92	61.25	18.83	0.73	98.53	0.74
44	5.15	91.81	3.03	21.26	56.88	21.86	0.7	98.57	0.73
45	7	90.67	2.32	28.61	53.23	18.17	0.82	98.39	0.79
46	10.97	86.69	2.33	27.45	59.56	12.99	0.94	98.31	0.76
47	11.06	87.42	1.52	30.57	59.33	10.09	1.41	97.8	0.79
48	23.82	74.54	1.64	28.51	62.46	9.03	2.72	96.56	0.72
49	29.59	69.06	1.35	35.91	56.52	7.57	7.73	91.51	0.76
50	39.78	58.98	1.24	50.03	43.11	6.86	28.68	70.62	0.7
51	57.61	41.13	1.26	57.39	35.52	7.09	69.61	29.91	0.47
52	72.44	26.48	1.08	54.26	39.1	6.64	94.4	5.35	0.25
53	79.03	20.06	0.91	60.02	36.02	3.96	98.8	1.04	0.16
54	86.93	12.42	0.65	55.78	39.32	4.9	99.66	0.25	0.09
55	96.05	3.5	0.45	62.09	34.1	3.81	99.81	0.11	0.08
56	97.53	2.06	0.4	68.59	27.81	3.59	99.85	0.08	0.07
57	97.78	1.77	0.45	67.92	28.84	3.24	99.86	0.08	0.07
58	98.56	1.08	0.36	70.19	26.59	3.23	99.88	0.06	0.06
59	98.83	0.81	0.37	74.05	21.47	4.48	99.88	0.06	0.06
60	99.14	0.54	0.32	81.63	15.4	2.97	99.9	0.05	0.05
61	99.2	0.43	0.37	86.81	10.79	2.39	99.91	0.05	0.04
62	99.6	0.24	0.16	91.04	7.02	1.93	99.94	0.03	0.03
63	99.36	0.33	0.31	89.73	8.56	1.72	99.93	0.04	0.04
64	99.51	0.26	0.23	87.54	9.97	2.49	99.93	0.03	0.04
65	99.66	0.17	0.18	89.39	7.41	3.2	99.96	0.02	0.02
66	99.57	0.24	0.19	93.59	5.15	1.26	99.93	0.04	0.03
67	99.36	0.38	0.26	90.07	7.34	2.59	99.92	0.04	0.04
68	99.52	0.19	0.29	93.39	4.21	2.4	99.94	0.03	0.03
69	99.4	0.24	0.36	95.05	4.14	0.81	99.94	0.03	0.03
70	99.65	0.15	0.19	97.04	1.63	1.33	99.94	0.03	0.03
71	99.59	0.22	0.18	95.05	3	1.96	99.92	0.04	0.04
72	99.39	0.29	0.32	94.1	3.42	2.48	99.95	0.02	0.02
73	99.36	0.35	0.29	96.44	2.45	1.11	99.94	0.03	0.03
74	99.52	0.22	0.25	94.11	3.36	2.53	99.94	0.03	0.03
75	99.63	0.21	0.16	95.04	3.35	1.61	99.93	0.04	0.03
76	99.64	0.18	0.18	96.56	1.79	1.65	99.95	0.03	0.02
77	99.5	0.25	0.25	95.48	1.85	2.67	99.96	0.02	0.02
78	99.61	0.18	0.21	96.31	1.62	2.07	99.94	0.03	0.03
79	99.66	0.19	0.16	92.89	3.64	3.47	99.95	0.02	0.03
80	99.74	0.12	0.14	97.39	1.16	1.45	99.94	0.03	0.03
81	99.56	0.19	0.25	96.07	1.64	2.29	99.95	0.02	0.02
82	99.55	0.25	0.2	94.93	2.58	2.5	99.95	0.03	0.02
83	99.49	0.24	0.26	96.15	2.05	1.8	99.96	0.02	0.02
84	99.6	0.21	0.2	97.62	0.84	1.54	99.95	0.03	0.03
85	99.64	0.16	0.2	96.61	1.94	1.45	99.93	0.03	0.04
86	99.47	0.28	0.25	95.82	2.5	1.69	99.95	0.03	0.03
87	99.49	0.21	0.3	97.56	1.28	1.16	99.95	0.02	0.02
88	99.69	0.13	0.18	97.34	1.63	1.03	99.97	0.02	0.01
89	99.44	0.27	0.29	95.18	2.16	2.66	99.95	0.02	0.03
90	99.66	0.19	0.15	96.4	1.87	1.72	99.95	0.03	0.03
91	99.55	0.22	0.23	97.77	1.18	1.05	99.95	0.02	0.02
92	99.48	0.28	0.24	97.41	1.97	0.63	99.95	0.02	0.03
93	99.52	0.27	0.21	96.84	1.49	1.67	99.95	0.02	0.02
94	99.52	0.26	0.22	96.02	2.19	1.8	99.94	0.03	0.03
95	99.67	0.18	0.15	96.84	1.58	1.57	99.94	0.03	0.03
96	99.61	0.2	0.19	96.24	2.03	1.73	99.95	0.02	0.02
97	99.55	0.19	0.26	97.94	1.03	1.03	99.95	0.02	0.03
98	99.62	0.17	0.21	97.79	1.03	1.18	99.96	0.02	0.02
99	99.58	0.25	0.17	95.47	2.57	1.97	99.95	0.02	0.03
100	99.67	0.15	0.19	97.01	1.12	1.86	99.95	0.03	0.03

==> Experiments2/fig3c.tsv <==
# Bucketed operator use (% iterations in fitness bucket); |H|=4, n={1e7, 1e5, 1e9}, sigma=n^0.5/ln n
# col 0: fitness bucket index
# col 1: RLS_1 usage percentage average over 100 runs with n=10^7
# col 2: RLS_2 usage percentage average over 100 runs with n=10^7
# col 3: RLS_3 usage percentage average over 100 runs with n=10^7
# col 4: RLS_4 usage percentage average over 100 runs with n=10^7
# col 5: RLS_1 usage percentage average over 100 runs with n=10^5
# col 6: RLS_2 usage percentage average over 100 runs with n=10^5
# col 7: RLS_3 usage percentage average over 100 runs with n=10^5
# col 8: RLS_4 usage percentage average over 100 runs with n=10^5
# col 9: RLS_1 usage percentage average over 100 runs with n=10^9
# col 10: RLS_2 usage percentage average over 100 runs with n=10^9
# col 11: RLS_3 usage percentage average over 100 runs with n=10^9
# col 12: RLS_4 usage percentage average over 100 runs with n=10^9
1	24.98	24.93	24.97	25.12	25.9	24.34	24.58	25.19	21.07	21.1	21.09	36.74
2	12.82	13.05	12.79	61.34	24.81	25.13	24.16	25.91	1.16	1.15	1.16	96.54
3	2.67	2.78	2.84	91.71	19.83	20.17	21.91	38.1	0.94	0.96	0.91	97.19
4	2.08	2.12	2.37	93.44	11.84	10.75	20.22	57.19	0.97	0.95	0.96	97.13
5	1.84	1.75	2.07	94.34	8.42	9.75	18.76	63.07	0.95	0.95	0.94	97.15
6	1.71	1.82	1.95	94.52	5.96	6.18	15.24	72.62	0.96	0.98	0.97	97.09
7	2.06	1.85	2.42	93.67	6.99	6.91	16.51	69.59	0.98	1.01	0.97	97.04
8	1.9	1.7	2.25	94.15	5.47	6.26	20.9	67.38	0.99	0.94	0.97	97.1
9	2.16	2.32	2.75	92.77	5.56	7.55	18.39	68.5	0.96	0.99	1	97.05
10	1.74	1.71	2.62	93.92	4.36	5.39	17.92	72.34	1.03	1.05	1.05	96.88
11	1.84	1.87	3.01	93.29	3.83	6.44	24.01	65.72	0.95	1.01	1	97.05
12	1.95	1.85	2.89	93.31	5.51	7.36	21.81	65.32	1.04	1.06	1.11	96.79
13	1.92	1.9	3.4	92.77	5.13	5.59	20.83	68.44	1.04	1.04	1.01	96.91
14	2.06	2.41	4.53	91.01	5.69	7.18	24.4	62.74	1.08	1.05	1.05	96.82
15	1.86	1.85	4.61	91.68	5.27	7.3	25.09	62.34	1.07	1.06	1.09	96.77
16	2.03	2.1	5.88	90	3.35	7.15	24	65.5	1.07	1.09	1.11	96.74
17	1.8	1.92	6.57	89.71	4.46	9.41	20.15	65.97	1.1	1.08	1.13	96.69
18	2.01	2.08	9.2	86.71	4.78	8.6	25.54	61.09	1.12	1.14	1.22	96.53
19	2.29	2.27	11.83	83.61	4.41	7.26	26.9	61.43	1.09	1.08	1.34	96.48
20	2.14	1.97	12.78	83.1	5.38	8.37	26.47	59.78	1.19	1.14	1.73	95.94
21	2.13	2.39	17.68	77.81	3.67	9.1	31.43	55.8	1.14	1.09	2.29	95.47
22	2.01	2.08	21.18	74.74	4.85	11.48	31.93	51.73	1.13	1.15	3.7	94.03
23	2.08	2.84	24.8	70.29	4.53	13.14	37.44	44.9	1.2	1.23	7.18	90.38
24	2	2.96	32.87	62.16	4.42	15.95	33.03	46.6	1.14	1.15	15.75	81.96
25	2.13	4.23	44.48	49.17	5.2	17.01	38.49	39.31	1.12	1.08	35.12	62.69
26	1.8	4.28	53.57	40.35	5.05	19.32	38.31	37.32	1	1.04	61.18	36.77
27	1.84	6.63	55.96	35.57	5.58	20.87	45.94	27.61	0.9	0.96	83.63	14.51
28	1.59	7.72	64.59	26.1	5.47	26.11	41.66	26.76	0.86	1.09	91.94	6.11
29	1.81	11.96	67.81	18.42	6.65	25.3	36.13	31.92	0.85	1.41	94.8	2.94
30	1.78	16.02	69.64	12.57	4.54	25.79	43.48	26.19	0.86	2.14	95.27	1.72
31	1.73	21.95	66.87	9.45	5.51	27.73	44.08	22.68	0.87	3.83	94.15	1.16
32	1.55	26.82	64.67	6.96	6.29	33.49	42.17	18.06	0.87	9.77	88.31	1.06
33	1.47	37.96	55.69	4.88	6.15	40.96	30.72	22.16	0.82	25	73.27	0.9
34	1.51	43.74	51.03	3.72	8.44	45.01	30.3	16.24	0.73	54.45	44.1	0.73
35	1.41	57.73	38.16	2.69	8.33	43.25	35.61	12.81	0.61	82.68	16.1	0.61
36	1.48	62.79	33.7	2.03	6.18	44.29	34.96	14.57	0.56	93.12	5.77	0.56
37	1.39	74.73	22.18	1.7	10.46	44.42	31.41	13.71	0.49	96.99	2.05	0.47
38	1.26	85.43	12.08	1.23	9.65	47.09	31.3	11.96	0.51	97.88	1.1	0.51
39	1.5	87.27	10.14	1.09	12.03	49.95	28.31	9.71	0.5	98.35	0.66	0.48
40	1.59	92.03	5.32	1.06	14.7	45.85	30.16	9.3	0.53	98.33	0.61	0.53
41	2.12	92.35	4.46	1.07	15.59	57.98	18.64	7.79	0.53	98.42	0.51	0.53
42	2.53	93.08	3.3	1.09	18.98	57.69	17.23	6.1	0.51	98.43	0.54	0.53
43	2.68	93.67	2.53	1.13	21.93	49.27	22.96	5.84	0.53	98.38	0.53	0.55
44	4.97	90.79	2.99	1.26	22.56	54.56	18.47	4.41	0.58	98.28	0.56	0.58
45	5.4	91.53	1.98	1.08	18.28	57.53	19.32	4.87	0.58	98.33	0.54	0.55
46	7.75	89.81	1.36	1.08	25.71	55.18	15.52	3.6	0.72	98.13	0.57	0.59
47	11.05	86.56	1.28	1.11	31.39	56.11	9.71	2.79	1.12	97.67	0.6	0.61
48	16.75	80.82	1.26	1.17	34.57	55.05	7.78	2.59	2.23	96.59	0.6	0.57
49	27.39	70.41	1.11	1.09	29.93	53.94	12.62	3.5	7.38	91.44	0.6	0.58
50	36.51	61.49	1.13	0.88	39.62	47.73	9.8	2.85	27.54	71.42	0.52	0.53
51	55.93	42.37	0.83	0.87	44.42	46.22	6.54	2.82	68.53	30.77	0.33	0.36
52	69.82	28.76	0.73	0.69	43.4	47.45	5.69	3.46	95.1	4.57	0.17	0.16
53	82.74	16.08	0.64	0.54	48.61	44.13	4.33	2.93	98.84	0.91	0.13	0.12
54	89.59	9.46	0.44	0.51	48.74	43.17	4.48	3.61	99.53	0.29	0.09	0.09
55	95.42	3.81	0.43	0.35	58.15	35.77	2.69	3.39	99.79	0.09	0.06	0.06
56	97.97	1.64	0.17	0.22	68.81	26.81	2.53	1.85	99.84	0.05	0.05	0.06
57	97.76	1.63	0.34	0.27	66.82	26.64	3.79	2.74	99.85	0.05	0.05	0.05
58	97.84	1.43	0.38	0.34	65.73	28.93	2.67	2.67	99.89	0.04	0.03	0.03
59	98.93	0.62	0.3	0.15	71.37	24.6	2.4	1.63	99.92	0.03	0.02	0.03
60	98.85	0.62	0.28	0.25	78.82	16.88	2.54	1.76	99.88	0.04	0.04	0.04
61	99.08	0.37	0.3	0.26	81.75	15.81	1.18	1.26	99.9	0.04	0.03	0.03
62	99.43	0.19	0.22	0.16	80.98	16.08	1.34	1.6	99.92	0.02	0.03	0.03
63	99.36	0.24	0.16	0.24	86.5	10.34	1.66	1.5	99.91	0.03	0.03	0.03
64	99.4	0.25	0.15	0.2	90.99	6.77	1.5	0.74	99.92	0.03	0.03	0.03
65	99.55	0.19	0.16	0.1	90.21	6.83	1.78	1.18	99.94	0.02	0.02	0.02
66	99.6	0.14	0.15	0.1	91.12	4.83	2.6	1.45	99.91	0.03	0.03	0.03
67	99.37	0.19	0.23	0.21	88.89	7.23	2.28	1.6	99.92	0.03	0.03	0.03
68	99.38	0.2	0.2	0.22	92.68	5.08	0.98	1.26	99.89	0.04	0.04	0.04
69	99.31	0.26	0.2	0.23	96.34	2.11	1.29	0.25	99.94	0.02	0.02	0.02
70	99.59	0.16	0.15	0.1	95.66	1.68	1.65	1.01	99.93	0.02	0.03	0.02
71	99.41	0.27	0.15	0.17	97.86	0.8	1.09	0.24	99.94	0.02	0.02	0.02
72	99.46	0.19	0.16	0.19	89.81	3.39	3.7	3.1	99.93	0.02	0.03	0.03
73	99.52	0.17	0.14	0.16	95.24	2.3	1.3	1.16	99.96	0.01	0.02	0.01
74	99.4	0.22	0.19	0.19	92.57	2.55	2.42	2.45	99.94	0.02	0.02	0.02
75	99.57	0.11	0.14	0.19	93.34	1.97	2.38	2.31	99.92	0.03	0.03	0.03
76	99.5	0.13	0.17	0.2	96.29	1.11	1.3	1.3	99.93	0.02	0.02	0.03
77	99.61	0.13	0.15	0.11	97.13	0.81	1.17	0.9	99.96	0.02	0.01	0.02
78	99.48	0.15	0.18	0.2	99.17	0.33	0.25	0.25	99.92	0.02	0.03	0.03
79	99.61	0.14	0.11	0.14	95.65	1.48	1.47	1.4	99.96	0.01	0.01	0.02
80	99.49	0.16	0.14	0.2	95.3	1.33	1.46	1.92	99.92	0.02	0.03	0.03
81	99.57	0.09	0.2	0.14	94.68	2.52	1.4	1.4	99.92	0.03	0.02	0.03
82	99.55	0.13	0.12	0.19	95.36	1.61	1.68	1.34	99.96	0.02	0.01	0.01
83	99.57	0.14	0.15	0.14	95.33	1.47	1.84	1.36	99.95	0.02	0.01	0.02
84	99.62	0.11	0.15	0.12	97.59	1.08	0.81	0.53	99.94	0.02	0.02	0.02
85	99.63	0.14	0.1	0.13	95.42	2.15	1.26	1.16	99.95	0.02	0.02	0.02
86	99.48	0.22	0.17	0.14	96.43	1.05	1.2	1.33	99.94	0.02	0.02	0.02
87	99.5	0.12	0.21	0.18	97.02	0.86	1.08	1.03	99.94	0.02	0.02	0.02
88	99.36	0.24	0.21	0.19	94.14	2.03	2.26	1.58	99.95	0.02	0.02	0.01
89	99.75	0.08	0.11	0.07	97.08	1.19	1.02	0.72	99.95	0.02	0.02	0.02
90	99.43	0.18	0.17	0.22	98.14	0.81	0.57	0.49	99.94	0.02	0.02	0.02
91	99.41	0.18	0.2	0.22	95.6	1.46	1.15	1.78	99.95	0.02	0.02	0.01
92	99.43	0.18	0.19	0.2	97.1	0.93	0.69	1.27	99.92	0.02	0.03	0.03
93	99.46	0.2	0.16	0.18	95.51	1.37	1.67	1.46	99.97	0.01	0.01	0.01
94	99.71	0.12	0.08	0.09	96.1	1.32	1.26	1.33	99.92	0.03	0.02	0.02
95	99.53	0.18	0.16	0.14	95.38	1.01	1.26	2.35	99.94	0.02	0.02	0.02
96	99.54	0.13	0.14	0.18	93.24	2.19	2.03	2.54	99.96	0.02	0.01	0.01
97	99.42	0.19	0.19	0.21	97.01	0.96	0.99	1.05	99.96	0.01	0.01	0.01
98	99.59	0.14	0.11	0.16	94.8	1.44	2.01	1.75	99.95	0.02	0.02	0.02
99	99.56	0.15	0.15	0.14	94.01	2.04	1.93	2.02	99.93	0.02	0.02	0.02
100	99.6	0.11	0.15	0.14	96.53	1.29	0.98	1.2	99.95	0.02	0.01	0.02

==> Experiments2/fig3d.tsv <==
# Bucketed operator use (% iterations in fitness bucket); |H|=5, n={1e7, 1e5, 1e9}, sigma=n^0.5/ln n
# col 0: fitness bucket index
# col 1: RLS_1 usage percentage average over 100 runs with n=10^7
# col 2: RLS_2 usage percentage average over 100 runs with n=10^7
# col 3: RLS_3 usage percentage average over 100 runs with n=10^7
# col 4: RLS_4 usage percentage average over 100 runs with n=10^7
# col 5: RLS_5 usage percentage average over 100 runs with n=10^7
# col 6: RLS_1 usage percentage average over 100 runs with n=10^5
# col 7: RLS_2 usage percentage average over 100 runs with n=10^5
# col 8: RLS_3 usage percentage average over 100 runs with n=10^5
# col 9: RLS_4 usage percentage average over 100 runs with n=10^5
# col 10: RLS_5 usage percentage average over 100 runs with n=10^5
# col 11: RLS_1 usage percentage average over 100 runs with n=10^9
# col 12: RLS_2 usage percentage average over 100 runs with n=10^9
# col 13: RLS_3 usage percentage average over 100 runs with n=10^9
# col 14: RLS_4 usage percentage average over 100 runs with n=10^9
# col 15: RLS_5 usage percentage average over 100 runs with n=10^9
1	19.77	20.17	20.05	20	20.01	20.2	19.8	20.16	20.07	19.77	16.65	16.58	16.55	16.64	33.59
2	10.02	9.98	9.91	10.31	59.78	19.7	19.5	19.28	20.81	20.72	1.08	1.03	1.09	1.06	95.73
3	2.47	2.36	2.56	3.33	89.29	15.87	15.29	16.54	21.32	30.98	1	0.99	0.99	0.99	96.04
4	2.07	1.86	2.05	2.81	91.22	11.27	9.35	12.76	22.09	44.53	1.01	0.98	1	1.02	95.99
5	1.95	1.86	2.1	3.22	90.87	6.93	6	8.88	19.51	58.69	1.01	1.02	1.03	1.03	95.92
6	1.65	1.76	1.69	2.96	91.95	5.84	5.08	8.63	18.19	62.26	1.03	1.01	1.03	1.03	95.9
7	2.03	1.77	1.92	4.02	90.25	6.4	5.29	8.19	24.02	56.09	1.03	1.03	1.02	1.03	95.89
8	1.81	1.57	1.77	3.69	91.17	5.09	5.79	9.25	21.78	58.09	1.05	1.02	1.08	1.02	95.84
9	2.16	1.82	2.11	4.57	89.34	4.39	4.66	10.36	21.45	59.13	1.07	1.06	1.05	1.1	95.73
10	2.26	2.13	2.34	6.4	86.86	3.59	4.25	8.19	21.04	62.92	1.08	1.08	1.03	1.06	95.74
11	1.92	1.89	2.15	7.18	86.86	4.62	3	9.24	23.2	59.94	1.11	1.09	1.09	1.17	95.54
12	1.91	1.88	2.04	6.5	87.67	4.07	4.3	12.16	24.26	55.2	1.04	1.03	1.04	1.11	95.78
13	1.91	2.04	2.15	9.92	83.98	4.39	4.9	8.89	30.02	51.8	1.16	1.14	1.08	1.28	95.33
14	1.98	1.97	2.27	11.57	82.21	3.68	5.84	11.14	26.66	52.68	1.09	1.11	1.09	1.41	95.29
15	1.88	1.96	2.48	15.02	78.65	4.8	6.72	14.78	30.25	43.45	1.15	1.16	1.1	1.87	94.72
16	2.18	2.16	3.19	19.67	72.8	4.87	6.33	13.02	31.46	44.33	1.13	1.15	1.16	2.67	93.9
17	2.05	1.94	3.71	22.09	70.2	3.24	4.01	15.54	27.27	49.94	1.14	1.14	1.17	4.25	92.29
18	2	1.96	4.6	28.45	62.99	2.65	5.54	15.4	29.3	47.1	1.2	1.15	1.16	7.85	88.64
19	1.91	1.93	5.78	32.49	57.89	4.47	7.25	15.6	34.2	38.48	1.17	1.15	1.17	16.95	79.57
20	1.85	2.14	8.06	39.61	48.33	4.53	5.89	18.73	37.03	33.81	1.13	1.11	1.42	36.17	60.18
21	1.87	2.17	11	44.17	40.79	4.38	8.23	23.82	34.81	28.77	1.05	1.05	1.95	60.16	35.79
22	1.71	2.16	16.05	53.26	26.82	3.82	8.8	24.34	38.51	24.53	0.94	0.98	3.08	79.24	15.75
23	1.81	2.52	19.78	54.82	21.07	4.76	8.59	26.67	33.18	26.8	0.96	0.95	6.54	84.55	7
24	1.61	2.37	28.68	51.39	15.96	4.47	11.16	29.4	27.44	27.53	0.93	0.93	14.89	80.06	3.18
25	1.63	3.23	40.33	44.24	10.57	5.03	14.06	26.84	33.28	20.8	0.88	0.92	35.5	60.94	1.77
26	1.48	4.67	46.73	39.76	7.37	4.62	14.48	30.71	30.05	20.14	0.79	0.83	62.4	34.9	1.08
27	1.55	6	57.36	29.82	5.27	3.8	18.62	33.05	30.59	13.93	0.7	0.75	83.88	13.91	0.75
28	1.4	7.78	63.91	22.98	3.93	5.92	18.05	36.92	23.8	15.31	0.71	0.92	92.04	5.61	0.72
29	1.33	10.3	66.5	19.35	2.52	5.31	21.79	39.9	21.98	11.02	0.68	1.09	95.17	2.41	0.66
30	1.21	15.19	69.39	12.56	1.65	4.43	23.75	39.1	21.2	11.52	0.7	1.86	95.18	1.54	0.71
31	1.44	20.85	67.02	8.98	1.71	6.09	25.57	41.47	18.91	7.96	0.72	3.57	94.04	0.99	0.68
32	1.29	33.58	57.31	6.37	1.44	5.97	26.18	37.93	22.42	7.5	0.7	9.27	88.49	0.81	0.73
33	1.18	37.67	55.15	4.84	1.16	5.23	37.88	31.32	18.57	7	0.67	22.8	75.2	0.65	0.67
34	1.23	45.61	48.22	3.89	1.06	6.4	38.89	35.04	14.13	5.55	0.62	54.71	43.53	0.58	0.57
35	1.14	56.91	38.86	2.04	1.05	6.45	39.76	36.55	11.48	5.76	0.48	81.58	16.95	0.51	0.47
36	1.37	65.97	29.64	1.84	1.18	6.81	41.16	37.22	10.93	3.89	0.4	93.7	5.09	0.4	0.42
37	1.34	76.06	20.37	1.29	0.95	9.11	46.32	32.6	7.69	4.28	0.41	96.96	1.83	0.43	0.37
38	1.37	80.79	15.48	1.3	1.04	9.15	48.53	30.3	8.35	3.67	0.42	97.74	0.98	0.44	0.42
39	1.16	88.66	8.38	0.92	0.88	10.66	50.85	24.18	9.61	4.7	0.41	98.19	0.6	0.39	0.41
40	1.58	91.03	5.65	0.94	0.8	18.23	47.7	22.14	7.55	4.39	0.41	98.31	0.48	0.4	0.41
41	1.21	93.69	3.7	0.69	0.7	16.36	49.25	25.53	6.84	2.02	0.42	98.31	0.43	0.43	0.41
42	2.65	91.48	3.9	0.95	1.02	19.69	52.16	21.3	4.06	2.78	0.42	98.31	0.43	0.43	0.41
43	3.23	92.42	2.56	0.86	0.93	17.46	56.87	19.7	2.87	3.09	0.44	98.23	0.41	0.45	0.47
44	3.6	92.71	1.93	0.86	0.9	21.37	51.14	20.63	3.54	3.31	0.47	98.21	0.43	0.44	0.45
45	6.44	89.52	1.98	0.94	1.12	26.68	52.57	14.31	3.77	2.67	0.51	98.07	0.46	0.47	0.48
46	6.51	90.51	1.33	0.84	0.81	25.25	57.12	12.02	3.05	2.55	0.61	98.06	0.44	0.43	0.46
47	10.96	86.55	1.03	0.75	0.7	22.09	57.45	16.27	1.81	2.37	0.87	97.76	0.45	0.46	0.45
48	17.43	79.9	0.94	0.84	0.89	29.15	55.47	10.05	2.94	2.39	2.04	96.53	0.47	0.47	0.47
49	25.89	71.76	0.8	0.79	0.76	34.07	52.17	8.2	3.17	2.39	6.87	91.7	0.46	0.48	0.48
50	35.67	61.86	0.83	0.89	0.76	39.68	50.73	6.17	1.76	1.66	27.83	70.93	0.41	0.43	0.4
51	49.89	48.11	0.78	0.62	0.6	38.04	51.74	4.82	2.95	2.45	70.3	28.85	0.28	0.29	0.28
52	62.47	35.67	0.58	0.69	0.6	46.18	42.4	6.67	2.1	2.64	94.88	4.7	0.14	0.13	0.14
53	79.27	19.22	0.51	0.49	0.51	52.65	36.94	5.95	2.03	2.44	98.95	0.76	0.1	0.1	0.1
54	87.82	10.95	0.41	0.31	0.51	54.09	40.65	2.34	1.49	1.43	99.66	0.16	0.06	0.06	0.06
55	95.67	3.68	0.26	0.2	0.19	61.13	31.65	2.69	2.29	2.24	99.76	0.09	0.05	0.05	0.05
56	97.35	1.93	0.26	0.25	0.21	73.96	20.6	2.07	1.82	1.56	99.87	0.04	0.03	0.03	0.03
57	97.56	1.51	0.37	0.28	0.27	70.05	23.46	2.73	1.93	1.84	99.89	0.03	0.03	0.03	0.03
58	98.66	0.75	0.18	0.21	0.21	69.34	23.45	2.87	1.91	2.43	99.87	0.03	0.04	0.03	0.04
59	99.28	0.28	0.16	0.13	0.15	74.98	19.26	2.14	1.49	2.12	99.88	0.03	0.03	0.03	0.03
60	99.48	0.13	0.13	0.13	0.13	80.38	16.43	1.2	1.07	0.92	99.91	0.03	0.02	0.02	0.02
61	98.87	0.43	0.25	0.24	0.21	78.91	16.19	1.25	1.69	1.95	99.89	0.04	0.03	0.03	0.03
62	98.89	0.4	0.25	0.27	0.2	83.16	8.86	1.89	3.07	3.02	99.9	0.03	0.03	0.02	0.02
63	99.5	0.12	0.12	0.16	0.11	87.38	8.88	1.09	1.45	1.2	99.92	0.02	0.02	0.02	0.02
64	99.29	0.2	0.15	0.21	0.15	85.12	9.79	2.74	0.91	1.45	99.92	0.02	0.02	0.02	0.02
65	99.24	0.2	0.23	0.17	0.16	88.01	7.08	1.16	1.98	1.77	99.91	0.03	0.02	0.02	0.02
66	99.48	0.13	0.1	0.16	0.13	90.57	4.85	2	1.39	1.18	99.9	0.03	0.02	0.03	0.02
67	99.64	0.08	0.1	0.08	0.11	94.53	2.38	1.06	1.06	0.97	99.94	0.01	0.01	0.02	0.02
68	99.46	0.12	0.16	0.1	0.16	88.87	5.77	1.59	1.86	1.9	99.89	0.03	0.03	0.02	0.03
69	99.44	0.14	0.1	0.17	0.16	93.47	2.81	1.01	1.39	1.32	99.93	0.02	0.02	0.02	0.02
70	99.43	0.12	0.12	0.16	0.18	95.2	1.96	1.24	0.69	0.92	99.93	0.02	0.01	0.02	0.02
71	99.41	0.18	0.14	0.14	0.13	95.86	1.29	0.94	0.63	1.27	99.92	0.02	0.02	0.02	0.02
72	99.25	0.2	0.17	0.19	0.18	94.71	1.31	1.59	1.07	1.32	99.94	0.02	0.02	0.01	0.02
73	99.58	0.1	0.1	0.12	0.11	93.87	1.7	1.27	1.72	1.44	99.91	0.02	0.02	0.02	0.02
74	99.34	0.17	0.11	0.17	0.2	93.07	2.81	1.62	1.5	0.99	99.94	0.01	0.01	0.02	0.01
75	99.53	0.13	0.11	0.11	0.13	91.85	2.24	2.14	1.91	1.87	99.94	0.01	0.02	0.01	0.02
76	99.59	0.11	0.1	0.07	0.12	96.39	0.82	0.83	1.22	0.74	99.91	0.02	0.02	0.02	0.03
77	99.54	0.13	0.13	0.1	0.11	94.89	1.39	1.75	0.92	1.05	99.95	0.01	0.01	0.01	0.01
78	99.41	0.15	0.15	0.11	0.18	96.79	1.01	0.81	0.83	0.56	99.96	0.01	0.01	0.01	0.01
79	99.67	0.11	0.09	0.05	0.08	93.97	1.73	1.47	1.65	1.18	99.93	0.02	0.02	0.02	0.02
80	99.56	0.08	0.13	0.11	0.12	96.39	1.46	0.33	0.73	1.09	99.93	0.02	0.02	0.02	0.01
81	99.58	0.1	0.14	0.09	0.09	98.47	0.61	0.17	0.24	0.5	99.9	0.03	0.02	0.02	0.02
82	99.67	0.1	0.08	0.07	0.09	96.67	0.74	1.01	1.03	0.54	99.95	0.01	0.01	0.01	0.01
83	99.28	0.17	0.14	0.22	0.19	95.59	1.19	1.22	0.74	1.25	99.93	0.02	0.02	0.02	0.02
84	99.46	0.12	0.17	0.17	0.09	96.84	0.59	0.73	1.01	0.84	99.93	0.02	0.02	0.02	0.02
85	99.53	0.12	0.13	0.13	0.09	97.4	0.39	0.66	0.73	0.81	99.95	0.01	0.01	0.01	0.02
86	99.34	0.18	0.16	0.17	0.16	92.38	1.99	1.77	2.16	1.7	99.93	0.02	0.02	0.02	0.02
87	99.56	0.13	0.08	0.13	0.11	96.93	0.69	0.88	0.83	0.66	99.96	0.01	0.01	0.01	0.01
88	99.21	0.19	0.22	0.16	0.21	95.22	1.13	1.02	1.43	1.19	99.94	0.01	0.02	0.02	0.02
89	99.51	0.1	0.13	0.12	0.15	97.56	0.57	0.57	0.64	0.67	99.96	0.01	0.01	0.01	0.01
90	99.79	0.05	0.05	0.06	0.05	94.86	0.97	1.5	1.41	1.26	99.93	0.02	0.01	0.02	0.02
91	99.74	0.09	0.06	0.06	0.05	95.57	1.32	1.08	0.99	1.04	99.94	0.02	0.02	0.01	0.01
92	99.4	0.18	0.15	0.15	0.11	94.14	1.61	1.14	1.61	1.5	99.95	0.01	0.01	0.02	0.01
93	99.6	0.11	0.1	0.07	0.11	95.82	1.16	1.22	1.23	0.57	99.95	0.01	0.01	0.01	0.02
94	99.37	0.15	0.15	0.19	0.14	92.64	2.09	2.03	1.14	2.11	99.94	0.02	0.02	0.02	0.01
95	99.42	0.15	0.15	0.16	0.13	95.23	1.52	0.64	1.4	1.2	99.94	0.01	0.01	0.01	0.01
96	99.53	0.15	0.11	0.12	0.1	97.2	0.75	0.57	0.42	1.06	99.96	0.01	0.01	0.01	0.01
97	99.3	0.17	0.16	0.17	0.19	94.85	1.59	1.33	0.91	1.33	99.95	0.01	0.01	0.01	0.01
98	99.68	0.08	0.09	0.07	0.08	92.43	1.96	1.98	1.34	2.29	99.96	0.01	0.01	0.01	0.01
99	99.52	0.08	0.11	0.14	0.15	95.77	0.76	1.06	1.61	0.8	99.94	0.01	0.02	0.02	0.01
100	99.51	0.13	0.12	0.11	0.12	97.86	0.56	0.7	0.4	0.48	99.93	0.02	0.02	0.02	0.02
